Straggler-Resilient Differentially-Private Decentralized Learning

We consider the straggler problem in decentralized learning over a logical ring while preserving user data privacy. Especially, we extend the recently proposed framework of differential privacy (DP) amplification by decentralization by Cyffers and Bellet to include overall training latency--comprising both computation and communication latency. Analytical results on both the convergence speed and the DP level are derived for both a skipping scheme (which ignores the stragglers after a timeout) and a baseline scheme that waits for each node to finish before the training continues. A trade-off between overall training latency, accuracy, and privacy, parameterized by the timeout of the skipping scheme, is identified and empirically validated for logistic regression on a real-world dataset and for image classification using the MNIST and CIFAR-10 datasets.

==> figs/curves/EPSvsLAT_Expon_n_10_deltap_0.000001_randring_p_0.0001.csv <==
1.010,2.891
10.099,2.891
19.188,3.268
28.277,3.547
37.366,3.732
46.455,4.008
55.544,4.192
64.634,4.461
73.723,4.633
82.812,4.800
91.901,4.962
100.990,4.962
110.079,5.120
119.168,5.274
128.257,5.424
137.346,5.571
146.435,5.644
155.525,5.786
164.614,5.926
173.703,6.063
182.792,6.198
191.881,6.198
200.970,6.265
210.059,6.396
219.148,6.526
228.237,6.590
237.327,6.717
246.416,6.841
255.505,6.903
264.594,7.026
273.683,7.146
282.772,7.146
291.861,7.206
300.950,7.324
310.039,7.383
319.128,7.500
328.217,7.557
337.307,7.672
346.396,7.785
355.485,7.841
364.574,7.952
373.663,7.952
382.752,8.008
391.841,8.117
400.930,8.172
410.019,8.280
419.108,8.334
428.198,8.440
437.287,8.493
446.376,8.599
455.465,8.651
464.554,8.651
473.643,8.755
482.732,8.806
491.821,8.909
500.910,8.960
510.000,9.011
519.089,9.112
528.178,9.162
537.267,9.262
546.356,9.311
555.445,9.311
564.534,9.410
573.623,9.459
582.712,9.557
591.801,9.605
600.890,9.654
609.980,9.750
619.069,9.798
628.158,9.893
637.247,9.941
646.336,9.941
655.425,9.988
664.514,10.082
673.603,10.129
682.692,10.222
691.782,10.269
700.871,10.315
709.960,10.407
719.049,10.453
728.138,10.499
737.227,10.499
746.316,10.590
755.405,10.635
764.494,10.725
773.583,10.770
782.673,10.815
791.762,10.904
800.851,10.949
809.940,10.993
819.029,11.081
828.118,11.081
837.207,11.125
846.296,11.169
855.385,11.257
864.474,11.300
873.563,11.387
882.653,11.430
891.742,11.473
900.831,11.559
909.920,11.602
919.009,11.602
928.098,11.645
937.187,11.730
946.276,11.772
955.365,11.815
964.455,11.899
973.544,11.941
982.633,11.983
991.722,12.066


==> figs/curves/EPSvsLAT_Expon_n_10_deltap_0.000001_randring_p_0.5000.csv <==
0.510,2.943
10.200,3.215
19.890,3.749
29.580,4.145
39.270,4.404
48.960,4.770
58.650,5.002
68.340,5.333
78.030,5.544
87.720,5.750
97.410,5.949
107.100,6.047
116.790,6.239
126.480,6.426
136.170,6.610
145.860,6.789
155.550,6.877
165.240,7.052
174.930,7.222
184.620,7.390
194.310,7.473
204.000,7.555
213.690,7.718
223.380,7.878
233.070,7.957
242.760,8.114
252.450,8.268
262.140,8.344
271.830,8.495
281.520,8.645
291.210,8.719
300.900,8.792
310.590,8.938
320.280,9.010
329.970,9.154
339.660,9.225
349.350,9.366
359.040,9.436
368.730,9.575
378.420,9.644
388.110,9.780
397.800,9.848
407.490,9.916
417.180,10.050
426.870,10.117
436.560,10.249
446.250,10.315
455.940,10.446
465.630,10.511
475.320,10.640
485.010,10.704
494.700,10.768
504.390,10.832
514.080,10.958
523.770,11.021
533.460,11.146
543.150,11.209
552.840,11.332
562.530,11.394
572.220,11.455
581.910,11.577
591.600,11.638
601.290,11.699
610.980,11.759
620.670,11.879
630.360,11.939
640.050,12.058
649.740,12.117
659.430,12.176
669.120,12.293
678.810,12.352
688.500,12.410
698.190,12.468
707.880,12.584
717.570,12.641
727.260,12.699
736.950,12.813
746.640,12.870
756.330,12.983
766.020,13.040
775.710,13.096
785.400,13.152
795.090,13.208
804.780,13.320
814.470,13.375
824.160,13.431
833.850,13.541
843.540,13.596
853.230,13.706
862.920,13.761
872.610,13.815
882.300,13.869
891.990,13.924
901.680,14.032
911.370,14.086
921.060,14.139
930.750,14.246
940.440,14.300
950.130,14.353
959.820,14.459
969.510,14.512
979.200,14.565
988.890,14.617
998.580,14.670


==> figs/curves/EPSvsLAT_Expon_n_10_deltap_0.000001_randring_p_0.7000.csv <==
0.310,2.705
10.230,3.458
20.150,3.897
30.070,4.331
39.990,4.607
49.910,4.995
59.830,5.241
69.750,5.477
79.670,5.705
89.590,5.926
99.510,6.246
109.430,6.349
119.350,6.553
129.270,6.752
139.190,6.946
149.110,7.136
159.030,7.323
168.950,7.414
178.870,7.596
188.790,7.685
198.710,7.862
208.630,8.036
218.550,8.207
228.470,8.291
238.390,8.458
248.310,8.623
258.230,8.705
268.150,8.786
278.070,8.946
287.990,9.026
297.910,9.184
307.830,9.339
317.750,9.416
327.670,9.569
337.590,9.645
347.510,9.796
357.430,9.871
367.350,10.019
377.270,10.092
387.190,10.166
397.110,10.311
407.030,10.455
416.950,10.526
426.870,10.597
436.790,10.739
446.710,10.809
456.630,10.948
466.550,11.018
476.470,11.087
486.390,11.224
496.310,11.360
506.230,11.428
516.150,11.495
526.070,11.562
535.990,11.696
545.910,11.828
555.830,11.894
565.750,11.960
575.670,12.025
585.590,12.156
595.510,12.220
605.430,12.349
615.350,12.414
625.270,12.477
635.190,12.541
645.110,12.668
655.030,12.731
664.950,12.857
674.870,12.919
684.790,12.982
694.710,13.106
704.630,13.168
714.550,13.229
724.470,13.352
734.390,13.413
744.310,13.535
754.230,13.595
764.150,13.656
774.070,13.716
783.990,13.776
793.910,13.896
803.830,13.955
813.750,14.074
823.670,14.133
833.590,14.192
843.510,14.310
853.430,14.368
863.350,14.427
873.270,14.485
883.190,14.601
893.110,14.659
903.030,14.717
912.950,14.832
922.870,14.889
932.790,14.946
942.710,15.060
952.630,15.117
962.550,15.174
972.470,15.230
982.390,15.287
992.310,15.399


==> figs/curves/EPSvsLAT_Expon_n_10_deltap_0.000001_ring_p_0.0001.csv <==
1.010,2.948
10.099,2.948
19.188,3.650
28.277,4.109
37.366,4.393
46.455,4.793
55.544,5.045
64.634,5.405
73.723,5.636
82.812,5.859
91.901,6.075
100.990,6.075
110.079,6.286
119.168,6.492
128.257,6.693
137.346,6.890
146.435,6.986
155.525,7.177
164.614,7.364
173.703,7.547
182.792,7.728
191.881,7.728
200.970,7.817
210.059,7.993
219.148,8.166
228.237,8.251
237.327,8.421
246.416,8.588
255.505,8.671
264.594,8.834
273.683,8.996
282.772,8.996
291.861,9.076
300.950,9.235
310.039,9.313
319.128,9.469
328.217,9.546
337.307,9.700
346.396,9.851
355.485,9.927
364.574,10.076
373.663,10.076
382.752,10.150
391.841,10.298
400.930,10.371
410.019,10.516
419.108,10.588
428.198,10.731
437.287,10.802
446.376,10.944
455.465,11.014
464.554,11.014
473.643,11.153
482.732,11.223
491.821,11.361
500.910,11.429
510.000,11.498
519.089,11.633
528.178,11.701
537.267,11.835
546.356,11.902
555.445,11.902
564.534,12.035
573.623,12.101
582.712,12.233
591.801,12.298
600.890,12.363
609.980,12.493
619.069,12.558
628.158,12.686
637.247,12.750
646.336,12.750
655.425,12.814
664.514,12.941
673.603,13.004
682.692,13.130
691.782,13.192
700.871,13.255
709.960,13.379
719.049,13.441
728.138,13.503
737.227,13.503
746.316,13.626
755.405,13.687
764.494,13.809
773.583,13.870
782.673,13.930
791.762,14.051
800.851,14.111
809.940,14.171
819.029,14.291
828.118,14.291
837.207,14.350
846.296,14.409
855.385,14.528
864.474,14.587
873.563,14.704
882.653,14.763
891.742,14.821
900.831,14.937
909.920,14.995
919.009,14.995
928.098,15.053
937.187,15.168
946.276,15.226
955.365,15.283
964.455,15.397
973.544,15.454
982.633,15.511
991.722,15.625


==> figs/curves/EPSvsLAT_Expon_n_10_deltap_0.000001_ring_p_0.5000.csv <==
0.510,2.537
10.200,2.948
19.890,3.650
29.580,4.109
39.270,4.393
48.960,4.793
58.650,5.045
68.340,5.405
78.030,5.636
87.720,5.859
97.410,6.075
107.100,6.182
116.790,6.390
126.480,6.593
136.170,6.792
145.860,6.986
155.550,7.082
165.240,7.271
174.930,7.456
184.620,7.638
194.310,7.728
204.000,7.817
213.690,7.993
223.380,8.166
233.070,8.251
242.760,8.421
252.450,8.588
262.140,8.671
271.830,8.834
281.520,8.996
291.210,9.076
300.900,9.155
310.590,9.313
320.280,9.391
329.970,9.546
339.660,9.623
349.350,9.776
359.040,9.851
368.730,10.002
378.420,10.076
388.110,10.224
397.800,10.298
407.490,10.371
417.180,10.516
426.870,10.588
436.560,10.731
446.250,10.802
455.940,10.944
465.630,11.014
475.320,11.153
485.010,11.223
494.700,11.292
504.390,11.361
514.080,11.498
523.770,11.566
533.460,11.701
543.150,11.768
552.840,11.902
562.530,11.969
572.220,12.035
581.910,12.167
591.600,12.233
601.290,12.298
610.980,12.363
620.670,12.493
630.360,12.558
640.050,12.686
649.740,12.750
659.430,12.814
669.120,12.941
678.810,13.004
688.500,13.067
698.190,13.130
707.880,13.255
717.570,13.317
727.260,13.379
736.950,13.503
746.640,13.564
756.330,13.687
766.020,13.748
775.710,13.809
785.400,13.870
795.090,13.930
804.780,14.051
814.470,14.111
824.160,14.171
833.850,14.291
843.540,14.350
853.230,14.469
862.920,14.528
872.610,14.587
882.300,14.645
891.990,14.704
901.680,14.821
911.370,14.879
921.060,14.937
930.750,15.053
940.440,15.111
950.130,15.168
959.820,15.283
969.510,15.340
979.200,15.397
988.890,15.454
998.580,15.511


==> figs/curves/EPSvsLAT_Expon_n_10_deltap_0.000001_ring_p_0.7000.csv <==
0.310,2.055
10.230,3.136
20.150,3.650
30.070,4.109
39.990,4.393
49.910,4.793
59.830,5.045
69.750,5.287
79.670,5.521
89.590,5.748
99.510,6.075
109.430,6.182
119.350,6.390
129.270,6.593
139.190,6.792
149.110,6.986
159.030,7.177
168.950,7.271
178.870,7.456
188.790,7.547
198.710,7.728
208.630,7.905
218.550,8.080
228.470,8.166
238.390,8.336
248.310,8.505
258.230,8.588
268.150,8.671
278.070,8.834
287.990,8.915
297.910,9.076
307.830,9.235
317.750,9.313
327.670,9.469
337.590,9.546
347.510,9.700
357.430,9.776
367.350,9.927
377.270,10.002
387.190,10.076
397.110,10.224
407.030,10.371
416.950,10.443
426.870,10.516
436.790,10.660
446.710,10.731
456.630,10.873
466.550,10.944
476.470,11.014
486.390,11.153
496.310,11.292
506.230,11.361
516.150,11.429
526.070,11.498
535.990,11.633
545.910,11.768
555.830,11.835
565.750,11.902
575.670,11.969
585.590,12.101
595.510,12.167
605.430,12.298
615.350,12.363
625.270,12.428
635.190,12.493
645.110,12.622
655.030,12.686
664.950,12.814
674.870,12.877
684.790,12.941
694.710,13.067
704.630,13.130
714.550,13.192
724.470,13.317
734.390,13.379
744.310,13.503
754.230,13.564
764.150,13.626
774.070,13.687
783.990,13.748
793.910,13.870
803.830,13.930
813.750,14.051
823.670,14.111
833.590,14.171
843.510,14.291
853.430,14.350
863.350,14.409
873.270,14.469
883.190,14.587
893.110,14.645
903.030,14.704
912.950,14.821
922.870,14.879
932.790,14.937
942.710,15.053
952.630,15.111
962.550,15.168
972.470,15.226
982.390,15.283
992.310,15.397


==> figs/curves/EPSvsLAT_Expon_n_500_deltap_0.000001_randring_p_0.0001.csv <==
1.010,2.088
100.990,2.088
200.970,2.088
300.950,2.088
400.930,2.088
500.910,2.088
600.890,2.105
700.871,2.105
800.851,2.105
900.831,2.105
1000.811,2.105
1100.791,2.117
1200.771,2.117
1300.751,2.117
1400.731,2.117
1500.711,2.117
1600.691,2.125
1700.672,2.125
1800.652,2.125
1900.632,2.125
2000.612,2.125
2100.592,2.137
2200.572,2.137
2300.552,2.137
2400.532,2.137
2500.512,2.137
2600.492,2.145
2700.473,2.145
2800.453,2.145
2900.433,2.145
3000.413,2.145
3100.393,2.156
3200.373,2.156
3300.353,2.156
3400.333,2.156
3500.313,2.156
3600.294,2.164
3700.274,2.164
3800.254,2.164
3900.234,2.164
4000.214,2.164
4100.194,2.172
4200.174,2.172
4300.154,2.172
4400.134,2.172
4500.114,2.172
4600.095,2.180
4700.075,2.180
4800.055,2.180
4900.035,2.180
5000.015,2.180
5099.995,2.188
5199.975,2.188
5299.955,2.188
5399.935,2.188
5499.915,2.188
5599.895,2.196
5699.876,2.196
5799.856,2.196
5899.836,2.196
5999.816,2.196
6099.796,2.204
6199.776,2.204
6299.756,2.204
6399.736,2.204
6499.716,2.204
6599.697,2.212
6699.677,2.212
6799.657,2.212
6899.637,2.212
6999.617,2.212
7099.597,2.216
7199.577,2.216
7299.557,2.216
7399.537,2.216
7499.517,2.216
7599.498,2.223
7699.478,2.223
7799.458,2.223
7899.438,2.223
7999.418,2.223
8099.398,2.231
8199.378,2.231
8299.358,2.231
8399.338,2.231
8499.318,2.231
8599.299,2.239
8699.279,2.239
8799.259,2.239
8899.239,2.239
8999.219,2.239
9099.199,2.247
9199.179,2.247
9299.159,2.247
9399.139,2.247
9499.119,2.247
9599.100,2.251
9699.080,2.251
9799.060,2.251
9899.040,2.251
9999.020,2.251


==> figs/curves/EPSvsLAT_Expon_n_500_deltap_0.000001_randring_p_0.5000.csv <==
0.510,2.105
100.470,2.105
200.430,2.105
300.390,2.120
400.350,2.120
500.310,2.120
600.270,2.134
700.230,2.134
800.190,2.149
900.150,2.149
1000.110,2.149
1100.070,2.156
1200.030,2.156
1299.990,2.171
1399.950,2.171
1499.910,2.171
1599.870,2.178
1699.830,2.178
1799.790,2.185
1899.750,2.185
1999.710,2.185
2099.670,2.199
2199.630,2.199
2299.590,2.207
2399.550,2.207
2499.510,2.207
2599.470,2.214
2699.430,2.214
2799.390,2.214
2899.350,2.221
2999.310,2.221
3099.270,2.228
3199.230,2.228
3299.190,2.228
3399.150,2.242
3499.110,2.242
3599.070,2.249
3699.030,2.249
3798.990,2.249
3898.950,2.256
3998.910,2.256
4098.870,2.264
4198.830,2.264
4298.790,2.264
4398.750,2.271
4498.710,2.271
4598.670,2.278
4698.630,2.278
4798.590,2.278
4898.550,2.285
4998.510,2.285
5098.470,2.285
5198.430,2.292
5298.390,2.292
5398.350,2.299
5498.310,2.299
5598.270,2.299
5698.230,2.306
5798.190,2.306
5898.150,2.313
5998.110,2.313
6098.070,2.313
6198.030,2.320
6297.990,2.320
6397.950,2.327
6497.910,2.327
6597.870,2.327
6697.830,2.334
6797.790,2.334
6897.750,2.341
6997.710,2.341
7097.670,2.341
7197.630,2.348
7297.590,2.348
7397.550,2.348
7497.510,2.348
7597.470,2.348
7697.430,2.356
7797.390,2.356
7897.350,2.356
7997.310,2.363
8097.270,2.363
8197.230,2.370
8297.190,2.370
8397.150,2.370
8497.110,2.377
8597.070,2.377
8697.030,2.384
8796.990,2.384
8896.950,2.384
8996.910,2.391
9096.870,2.391
9196.830,2.398
9296.790,2.398
9396.750,2.398
9496.710,2.405
9596.670,2.405
9696.630,2.405
9796.590,2.405
9896.550,2.405
9996.510,2.412


==> figs/curves/EPSvsLAT_Expon_n_500_deltap_0.000001_randring_p_0.7000.csv <==
0.310,2.110
100.130,2.110
199.950,2.133
299.770,2.133
399.590,2.156
499.410,2.167
599.230,2.167
699.050,2.179
798.870,2.190
898.690,2.190
998.510,2.201
1098.330,2.212
1198.150,2.212
1297.970,2.223
1397.790,2.234
1497.610,2.234
1597.430,2.234
1697.250,2.234
1797.070,2.245
1896.890,2.256
1996.710,2.256
2096.530,2.267
2196.350,2.278
2296.170,2.278
2395.990,2.278
2495.810,2.289
2595.630,2.289
2695.450,2.300
2795.270,2.310
2895.090,2.310
2994.910,2.310
3094.730,2.310
3194.550,2.321
3294.370,2.332
3394.190,2.332
3494.010,2.332
3593.830,2.343
3693.650,2.343
3793.470,2.354
3893.290,2.354
3993.110,2.354
4092.930,2.365
4192.750,2.376
4292.570,2.376
4392.390,2.376
4492.210,2.376
4592.030,2.386
4691.850,2.386
4791.670,2.386
4891.490,2.397
4991.310,2.408
5091.130,2.408
5190.950,2.408
5290.770,2.419
5390.590,2.419
5490.410,2.419
5590.230,2.430
5690.050,2.430
5789.870,2.440
5889.690,2.440
5989.510,2.440
6089.330,2.451
6189.150,2.451
6288.970,2.451
6388.790,2.462
6488.610,2.462
6588.430,2.473
6688.250,2.473
6788.070,2.473
6887.890,2.484
6987.710,2.484
7087.530,2.484
7187.350,2.494
7287.170,2.494
7386.990,2.494
7486.810,2.505
7586.630,2.505
7686.450,2.505
7786.270,2.516
7886.090,2.516
7985.910,2.527
8085.730,2.527
8185.550,2.527
8285.370,2.537
8385.190,2.537
8485.010,2.537
8584.830,2.548
8684.650,2.548
8784.470,2.548
8884.290,2.559
8984.110,2.559
9083.930,2.559
9183.750,2.570
9283.570,2.570
9383.390,2.570
9483.210,2.580
9583.030,2.580
9682.850,2.580
9782.670,2.591
9882.490,2.591
9982.310,2.591


==> figs/curves/EPSvsLAT_Expon_n_500_deltap_0.000001_ring_p_0.0001.csv <==
1.010,2.948
100.990,2.948
200.970,2.948
300.950,2.948
400.930,2.948
500.910,2.948
600.890,3.650
700.871,3.650
800.851,3.650
900.831,3.650
1000.811,3.650
1100.791,4.109
1200.771,4.109
1300.751,4.109
1400.731,4.109
1500.711,4.109
1600.691,4.393
1700.672,4.393
1800.652,4.393
1900.632,4.393
2000.612,4.393
2100.592,4.793
2200.572,4.793
2300.552,4.793
2400.532,4.793
2500.512,4.793
2600.492,5.045
2700.473,5.045
2800.453,5.045
2900.433,5.045
3000.413,5.045
3100.393,5.405
3200.373,5.405
3300.353,5.405
3400.333,5.405
3500.313,5.405
3600.294,5.636
3700.274,5.636
3800.254,5.636
3900.234,5.636
4000.214,5.636
4100.194,5.859
4200.174,5.859
4300.154,5.859
4400.134,5.859
4500.114,5.859
4600.095,6.075
4700.075,6.075
4800.055,6.075
4900.035,6.075
5000.015,6.075
5099.995,6.286
5199.975,6.286
5299.955,6.286
5399.935,6.286
5499.915,6.286
5599.895,6.492
5699.876,6.492
5799.856,6.492
5899.836,6.492
5999.816,6.492
6099.796,6.693
6199.776,6.693
6299.756,6.693
6399.736,6.693
6499.716,6.693
6599.697,6.890
6699.677,6.890
6799.657,6.890
6899.637,6.890
6999.617,6.890
7099.597,6.986
7199.577,6.986
7299.557,6.986
7399.537,6.986
7499.517,6.986
7599.498,7.177
7699.478,7.177
7799.458,7.177
7899.438,7.177
7999.418,7.177
8099.398,7.364
8199.378,7.364
8299.358,7.364
8399.338,7.364
8499.318,7.364
8599.299,7.547
8699.279,7.547
8799.259,7.547
8899.239,7.547
8999.219,7.547
9099.199,7.728
9199.179,7.728
9299.159,7.728
9399.139,7.728
9499.119,7.728
9599.100,7.817
9699.080,7.817
9799.060,7.817
9899.040,7.817
9999.020,7.817


==> figs/curves/EPSvsLAT_Expon_n_500_deltap_0.000001_ring_p_0.5000.csv <==
0.510,2.537
100.470,2.537
200.430,2.537
300.390,2.948
400.350,2.948
500.310,2.948
600.270,3.315
700.230,3.315
800.190,3.650
900.150,3.650
1000.110,3.650
1100.070,3.808
1200.030,3.808
1299.990,4.109
1399.950,4.109
1499.910,4.109
1599.870,4.253
1699.830,4.253
1799.790,4.393
1899.750,4.393
1999.710,4.393
2099.670,4.662
2199.630,4.662
2299.590,4.793
2399.550,4.793
2499.510,4.793
2599.470,4.920
2699.430,4.920
2799.390,4.920
2899.350,5.045
2999.310,5.045
3099.270,5.167
3199.230,5.167
3299.190,5.167
3399.150,5.405
3499.110,5.405
3599.070,5.521
3699.030,5.521
3798.990,5.521
3898.950,5.636
3998.910,5.636
4098.870,5.748
4198.830,5.748
4298.790,5.748
4398.750,5.859
4498.710,5.859
4598.670,5.968
4698.630,5.968
4798.590,5.968
4898.550,6.075
4998.510,6.075
5098.470,6.075
5198.430,6.182
5298.390,6.182
5398.350,6.286
5498.310,6.286
5598.270,6.286
5698.230,6.390
5798.190,6.390
5898.150,6.492
5998.110,6.492
6098.070,6.492
6198.030,6.593
6297.990,6.593
6397.950,6.693
6497.910,6.693
6597.870,6.693
6697.830,6.792
6797.790,6.792
6897.750,6.890
6997.710,6.890
7097.670,6.890
7197.630,6.986
7297.590,6.986
7397.550,6.986
7497.510,6.986
7597.470,6.986
7697.430,7.082
7797.390,7.082
7897.350,7.082
7997.310,7.177
8097.270,7.177
8197.230,7.271
8297.190,7.271
8397.150,7.271
8497.110,7.364
8597.070,7.364
8697.030,7.456
8796.990,7.456
8896.950,7.456
8996.910,7.547
9096.870,7.547
9196.830,7.638
9296.790,7.638
9396.750,7.638
9496.710,7.728
9596.670,7.728
9696.630,7.728
9796.590,7.728
9896.550,7.728
9996.510,7.817


==> figs/curves/EPSvsLAT_Expon_n_500_deltap_0.000001_ring_p_0.7000.csv <==
0.310,2.055
100.130,2.055
199.950,2.537
299.770,2.537
399.590,2.948
499.410,3.136
599.230,3.136
699.050,3.315
798.870,3.486
898.690,3.486
998.510,3.650
1098.330,3.808
1198.150,3.808
1297.970,3.961
1397.790,4.109
1497.610,4.109
1597.430,4.109
1697.250,4.109
1797.070,4.253
1896.890,4.393
1996.710,4.393
2096.530,4.529
2196.350,4.662
2296.170,4.662
2395.990,4.662
2495.810,4.793
2595.630,4.793
2695.450,4.920
2795.270,5.045
2895.090,5.045
2994.910,5.045
3094.730,5.045
3194.550,5.167
3294.370,5.287
3394.190,5.287
3494.010,5.287
3593.830,5.405
3693.650,5.405
3793.470,5.521
3893.290,5.521
3993.110,5.521
4092.930,5.636
4192.750,5.748
4292.570,5.748
4392.390,5.748
4492.210,5.748
4592.030,5.859
4691.850,5.859
4791.670,5.859
4891.490,5.968
4991.310,6.075
5091.130,6.075
5190.950,6.075
5290.770,6.182
5390.590,6.182
5490.410,6.182
5590.230,6.286
5690.050,6.286
5789.870,6.390
5889.690,6.390
5989.510,6.390
6089.330,6.492
6189.150,6.492
6288.970,6.492
6388.790,6.593
6488.610,6.593
6588.430,6.693
6688.250,6.693
6788.070,6.693
6887.890,6.792
6987.710,6.792
7087.530,6.792
7187.350,6.890
7287.170,6.890
7386.990,6.890
7486.810,6.986
7586.630,6.986
7686.450,6.986
7786.270,7.082
7886.090,7.082
7985.910,7.177
8085.730,7.177
8185.550,7.177
8285.370,7.271
8385.190,7.271
8485.010,7.271
8584.830,7.364
8684.650,7.364
8784.470,7.364
8884.290,7.456
8984.110,7.456
9083.930,7.456
9183.750,7.547
9283.570,7.547
9383.390,7.547
9483.210,7.638
9583.030,7.638
9682.850,7.638
9782.670,7.728
9882.490,7.728
9982.310,7.728


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_randring_p_0.0001.csv <==
0.260,2.891
10.136,3.732
20.013,4.633
29.889,5.274
39.766,5.786
49.643,6.265
59.519,6.590
69.396,7.026
79.272,7.383
89.149,7.785
99.025,8.117
108.902,8.334
118.778,8.651
128.655,8.960
138.531,9.262
148.408,9.557
158.284,9.750
168.161,9.988
178.037,10.269
187.914,10.499
197.790,10.770
207.667,10.949
217.543,11.169
227.420,11.430
237.296,11.645
247.173,11.899
257.049,12.066
266.926,12.274
276.803,12.479
286.679,12.682
296.556,12.923
306.432,13.042
316.309,13.279
326.185,13.474
336.062,13.668
345.938,13.860
355.815,14.013
365.691,14.202
375.568,14.389
385.444,14.576
395.321,14.760
405.197,14.907
415.074,15.090
424.950,15.271
434.827,15.451
444.703,15.629
454.580,15.771
464.456,15.948
474.333,16.123
484.209,16.298
494.086,16.436
503.963,16.574
513.839,16.746
523.716,16.917
533.592,17.086
543.469,17.255
553.345,17.356
563.222,17.523
573.098,17.690
582.975,17.855
592.851,18.020
602.728,18.151
612.604,18.282
622.481,18.444
632.357,18.606
642.234,18.767
652.110,18.864
661.987,19.023
671.863,19.183
681.740,19.341
691.616,19.499
701.493,19.593
711.370,19.750
721.246,19.906
731.123,20.061
740.999,20.185
750.876,20.309
760.752,20.463
770.629,20.585
780.505,20.738
790.382,20.890
800.258,20.981
810.135,21.132
820.011,21.283
829.888,21.433
839.764,21.553
849.641,21.672
859.517,21.821
869.394,21.940
879.270,22.088
889.147,22.235
899.023,22.323
908.900,22.470
918.776,22.616
928.653,22.732
938.530,22.878
948.406,22.964
958.283,23.109
968.159,23.253
978.036,23.368
987.912,23.511
997.789,23.626


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_randring_p_0.5000.csv <==
0.036,2.943
10.010,6.700
19.984,8.645
29.958,10.050
39.931,11.394
49.905,12.584
59.879,13.596
69.853,14.617
79.827,15.547
89.800,16.445
99.774,17.316
109.748,18.116
119.722,18.898
129.696,19.663
139.670,20.455
149.643,21.189
159.617,21.869
169.591,22.579
179.565,23.237
189.539,23.927
199.512,24.607
209.486,25.238
219.460,25.901
229.434,26.518
239.408,27.129
249.381,27.770
259.355,28.331
269.329,28.960
279.303,29.547
289.277,30.128
299.251,30.705
309.224,31.277
319.198,31.844
329.172,32.373
339.146,32.932
349.120,33.522
359.093,34.039
369.067,34.587
379.041,35.097
389.015,35.639
398.989,36.176
408.963,36.711
418.936,37.243
428.910,37.738
438.884,38.264
448.858,38.755
458.832,39.275
468.805,39.793
478.779,40.276
488.753,40.757
498.727,41.268
508.701,41.744
518.674,42.250
528.648,42.723
538.622,43.224
548.596,43.693
558.570,44.160
568.544,44.655
578.517,45.118
588.491,45.610
598.465,46.070
608.439,46.528
618.413,47.015
628.386,47.469
638.360,47.922
648.334,48.404
658.308,48.854
668.282,49.303
678.256,49.750
688.229,50.226
698.203,50.670
708.177,51.113
718.151,51.555
728.125,51.996
738.098,52.464
748.072,52.902
758.046,53.339
768.020,53.775
777.994,54.209
787.967,54.671
797.941,55.104
807.915,55.535
817.889,55.965
827.863,56.393
837.837,56.821
847.810,57.277
857.784,57.674
867.758,58.127
877.732,58.523
887.706,58.974
897.679,59.396
907.653,59.817
917.627,60.237
927.601,60.656
937.575,61.074
947.548,61.491
957.522,61.908
967.496,62.324
977.470,62.738
987.444,63.152
997.418,63.565


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_randring_p_0.7000.csv <==
0.014,2.705
10.006,8.207
19.998,10.739
29.990,12.731
39.981,14.543
49.973,16.120
59.965,17.560
69.957,18.937
79.948,20.261
89.940,21.496
99.932,22.695
109.924,23.863
119.916,24.960
129.907,26.035
139.899,27.131
149.891,28.166
159.883,29.184
169.875,30.146
179.866,31.135
189.858,32.110
199.850,33.034
209.842,33.986
219.833,34.889
229.825,35.782
239.817,36.667
249.809,37.543
259.801,38.448
269.792,39.308
279.784,40.161
289.776,40.972
299.768,41.847
309.760,42.646
319.751,43.474
329.743,44.296
339.735,45.112
349.727,45.890
359.718,46.696
369.710,47.464
379.702,48.261
389.694,49.021
399.686,49.809
409.677,50.560
419.669,51.340
429.661,52.084
439.653,52.856
449.645,53.593
459.636,54.358
469.628,55.088
479.620,55.814
489.612,56.538
499.604,57.290
509.595,58.008
519.587,58.723
529.579,59.435
539.571,60.145
549.562,60.852
559.554,61.587
569.546,62.289
579.538,62.989
589.530,63.686
599.521,64.381
609.513,65.073
619.505,65.764
629.497,66.452
639.489,67.139
649.480,67.823
659.472,68.505
669.464,69.185
679.456,69.864
689.447,70.540
699.439,71.215
709.431,71.888
719.423,72.559
729.415,73.228
739.406,73.896
749.398,74.533
759.390,75.197
769.382,75.860
779.374,76.521
789.365,77.181
799.357,77.839
809.349,78.467
819.341,79.122
829.332,79.776
839.324,80.428
849.316,81.051
859.308,81.701
869.300,82.349
879.291,82.996
889.283,83.613
899.275,84.258
909.267,84.901
919.259,85.543
929.250,86.156
939.242,86.795
949.234,87.406
959.226,88.043
969.217,88.679
979.209,89.314
989.201,89.920
999.193,90.552


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_ring_p_0.0001.csv <==
0.260,2.948
10.136,4.393
20.013,5.636
29.889,6.492
39.766,7.177
49.643,7.817
59.519,8.251
69.396,8.834
79.272,9.313
89.149,9.851
99.025,10.298
108.902,10.588
118.778,11.014
128.655,11.429
138.531,11.835
148.408,12.233
158.284,12.493
168.161,12.814
178.037,13.192
187.914,13.503
197.790,13.870
207.667,14.111
217.543,14.409
227.420,14.763
237.296,15.053
247.173,15.397
257.049,15.625
266.926,15.906
276.803,16.184
286.679,16.460
296.556,16.787
306.432,16.950
316.309,17.272
326.185,17.538
336.062,17.802
345.938,18.063
355.815,18.271
365.691,18.529
375.568,18.785
385.444,19.039
395.321,19.292
405.197,19.492
415.074,19.742
424.950,19.989
434.827,20.235
444.703,20.480
454.580,20.674
464.456,20.916
474.333,21.157
484.209,21.396
494.086,21.586
503.963,21.775
513.839,22.011
523.716,22.245
533.592,22.478
543.469,22.710
553.345,22.849
563.222,23.079
573.098,23.308
582.975,23.535
592.851,23.762
602.728,23.943
612.604,24.123
622.481,24.347
632.357,24.570
642.234,24.792
652.110,24.925
661.987,25.145
671.863,25.365
681.740,25.584
691.616,25.801
701.493,25.932
711.370,26.148
721.246,26.364
731.123,26.579
740.999,26.750
750.876,26.921
760.752,27.134
770.629,27.303
780.505,27.515
790.382,27.726
800.258,27.852
810.135,28.061
820.011,28.270
829.888,28.478
839.764,28.644
849.641,28.810
859.517,29.016
869.394,29.181
879.270,29.386
889.147,29.591
899.023,29.713
908.900,29.917
918.776,30.120
928.653,30.282
938.530,30.484
948.406,30.605
958.283,30.806
968.159,31.006
978.036,31.166
987.912,31.366
997.789,31.525


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_ring_p_0.5000.csv <==
0.036,2.537
10.010,6.890
19.984,8.996
29.958,10.516
39.931,11.969
49.905,13.255
59.879,14.350
69.853,15.454
79.827,16.460
89.800,17.432
99.774,18.375
109.748,19.241
119.722,20.088
129.696,20.916
139.670,21.775
149.643,22.571
159.617,23.308
169.591,24.078
179.565,24.792
189.539,25.540
199.512,26.278
209.486,26.964
219.460,27.684
229.434,28.353
239.408,29.016
249.381,29.713
259.355,30.322
269.329,31.006
279.303,31.644
289.277,32.276
299.251,32.903
309.224,33.525
319.198,34.143
329.172,34.717
339.146,35.326
349.120,35.968
359.093,36.531
369.067,37.127
379.041,37.683
389.015,38.272
398.989,38.858
408.963,39.440
418.936,40.020
428.910,40.559
438.884,41.132
448.858,41.667
458.832,42.234
468.805,42.799
478.779,43.325
488.753,43.850
498.727,44.407
508.701,44.926
518.674,45.478
528.648,45.994
538.622,46.541
548.596,47.052
558.570,47.561
568.544,48.103
578.517,48.608
588.491,49.145
598.465,49.647
608.439,50.146
618.413,50.678
628.386,51.174
638.360,51.669
648.334,52.195
658.308,52.687
668.282,53.177
678.256,53.666
688.229,54.185
698.203,54.671
708.177,55.155
718.151,55.638
728.125,56.119
738.098,56.631
748.072,57.110
758.046,57.588
768.020,58.064
777.994,58.539
787.967,59.044
797.941,59.517
807.915,59.988
817.889,60.459
827.863,60.928
837.837,61.396
847.810,61.894
857.784,62.329
867.758,62.824
877.732,63.257
887.706,63.751
897.679,64.212
907.653,64.673
917.627,65.133
927.601,65.592
937.575,66.049
947.548,66.506
957.522,66.962
967.496,67.417
977.470,67.871
987.444,68.325
997.418,68.777


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_ring_p_0.7000.csv <==
0.014,2.055
10.006,8.080
19.998,10.660
29.990,12.686
39.981,14.528
49.973,16.129
59.965,17.591
69.957,18.989
79.948,20.333
89.940,21.586
99.932,22.803
109.924,23.988
119.916,25.101
129.907,26.192
139.899,27.303
149.891,28.353
159.883,29.386
169.875,30.363
179.866,31.366
189.858,32.355
199.850,33.293
209.842,34.258
219.833,35.174
229.825,36.081
239.817,36.979
249.809,37.868
259.801,38.785
269.792,39.658
279.784,40.524
289.776,41.347
299.768,42.234
309.760,43.045
319.751,43.885
329.743,44.719
339.735,45.547
349.727,46.336
359.718,47.154
369.710,47.934
379.702,48.742
389.694,49.513
399.686,50.313
409.677,51.075
419.669,51.867
429.661,52.621
439.653,53.405
449.645,54.153
459.636,54.929
469.628,55.670
479.620,56.408
489.612,57.142
499.604,57.905
509.595,58.634
519.587,59.360
529.579,60.083
539.571,60.803
549.562,61.520
559.554,62.267
569.546,62.979
579.538,63.689
589.530,64.397
599.521,65.102
609.513,65.805
619.505,66.506
629.497,67.205
639.489,67.902
649.480,68.596
659.472,69.289
669.464,69.979
679.456,70.668
689.447,71.355
699.439,72.039
709.431,72.722
719.423,73.404
729.415,74.083
739.406,74.761
749.398,75.408
759.390,76.082
769.382,76.755
779.374,77.426
789.365,78.096
799.357,78.764
809.349,79.402
819.341,80.067
829.332,80.731
839.324,81.393
849.316,82.025
859.308,82.685
869.300,83.343
879.291,84.000
889.283,84.627
899.275,85.281
909.267,85.934
919.259,86.586
929.250,87.208
939.242,87.858
949.234,88.478
959.226,89.125
969.217,89.770
979.209,90.415
989.201,91.031
999.193,91.673


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_randring_p_0.0001.csv <==
0.260,2.088
100.065,2.088
199.870,2.105
299.674,2.117
399.479,2.125
499.284,2.125
599.089,2.137
698.894,2.145
798.699,2.156
898.504,2.156
998.308,2.164
1098.113,2.172
1197.918,2.180
1297.723,2.180
1397.528,2.188
1497.333,2.196
1597.138,2.204
1696.942,2.212
1796.747,2.212
1896.552,2.216
1996.357,2.223
2096.162,2.231
2195.967,2.231
2295.772,2.239
2395.576,2.247
2495.381,2.251
2595.186,2.251
2694.991,2.259
2794.796,2.267
2894.601,2.271
2994.406,2.278
3094.210,2.278
3194.015,2.286
3293.820,2.290
3393.625,2.298
3493.430,2.298
3593.235,2.306
3693.040,2.310
3792.844,2.318
3892.649,2.318
3992.454,2.321
4092.259,2.329
4192.064,2.333
4291.869,2.341
4391.674,2.341
4491.478,2.349
4591.283,2.353
4691.088,2.361
4790.893,2.361
4890.698,2.364
4990.503,2.372
5090.308,2.376
5190.112,2.376
5289.917,2.384
5389.722,2.388
5489.527,2.396
5589.332,2.400
5689.137,2.400
5788.942,2.407
5888.746,2.411
5988.551,2.419
6088.356,2.419
6188.161,2.423
6287.966,2.431
6387.771,2.435
6487.576,2.435
6587.380,2.439
6687.185,2.446
6786.990,2.450
6886.795,2.450
6986.600,2.458
7086.405,2.462
7186.210,2.470
7286.014,2.474
7385.819,2.474
7485.624,2.482
7585.429,2.485
7685.234,2.489
7785.039,2.489
7884.844,2.497
7984.648,2.501
8084.453,2.509
8184.258,2.509
8284.063,2.513
8383.868,2.517
8483.673,2.524
8583.478,2.528
8683.282,2.528
8783.087,2.536
8882.892,2.540
8982.697,2.544
9082.502,2.544
9182.307,2.552
9282.112,2.556
9381.916,2.560
9481.721,2.560
9581.526,2.567
9681.331,2.571
9781.136,2.579
9880.941,2.583
9980.746,2.583


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_randring_p_0.5000.csv <==
0.036,2.105
36.173,2.134
72.310,2.156
108.447,2.178
144.584,2.199
180.721,2.214
216.858,2.228
252.995,2.249
289.132,2.264
325.269,2.278
361.406,2.292
397.543,2.306
433.680,2.320
469.817,2.334
505.954,2.348
542.091,2.356
578.228,2.370
614.365,2.384
650.502,2.398
686.639,2.405
722.776,2.419
758.913,2.433
795.050,2.447
831.187,2.454
867.324,2.468
903.461,2.482
939.598,2.489
975.735,2.503
1011.872,2.510
1048.009,2.524
1084.146,2.538
1120.283,2.545
1156.420,2.560
1192.557,2.567
1228.694,2.581
1264.831,2.588
1300.968,2.602
1337.105,2.609
1373.242,2.623
1409.379,2.630
1445.516,2.644
1481.653,2.651
1517.790,2.665
1553.927,2.672
1590.065,2.686
1626.202,2.693
1662.339,2.707
1698.476,2.714
1734.613,2.728
1770.750,2.735
1806.887,2.749
1843.024,2.756
1879.161,2.770
1915.298,2.777
1951.435,2.791
1987.572,2.798
2023.709,2.805
2059.846,2.819
2095.983,2.826
2132.120,2.840
2168.257,2.847
2204.394,2.854
2240.531,2.868
2276.668,2.875
2312.805,2.889
2348.942,2.896
2385.079,2.903
2421.216,2.917
2457.353,2.924
2493.490,2.938
2529.627,2.945
2565.764,2.952
2601.901,2.966
2638.038,2.973
2674.175,2.987
2710.312,2.994
2746.449,3.001
2782.586,3.015
2818.723,3.022
2854.860,3.029
2890.997,3.043
2927.134,3.050
2963.271,3.057
2999.408,3.071
3035.545,3.078
3071.682,3.092
3107.819,3.099
3143.956,3.106
3180.093,3.120
3216.230,3.127
3252.367,3.134
3288.504,3.148
3324.641,3.155
3360.778,3.162
3396.915,3.176
3433.052,3.183
3469.189,3.190
3505.326,3.204
3541.463,3.211
3577.600,3.218


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_randring_p_0.7000.csv <==
0.014,2.110
14.187,2.156
28.360,2.179
42.532,2.201
56.705,2.223
70.878,2.234
85.051,2.256
99.223,2.278
113.396,2.289
127.569,2.310
141.742,2.321
155.914,2.332
170.087,2.354
184.260,2.365
198.433,2.376
212.605,2.386
226.778,2.408
240.951,2.419
255.124,2.430
269.296,2.440
283.469,2.451
297.642,2.473
311.815,2.484
325.987,2.494
340.160,2.505
354.333,2.516
368.506,2.527
382.678,2.537
396.851,2.548
411.024,2.559
425.197,2.570
439.369,2.580
453.542,2.591
467.715,2.602
481.888,2.613
496.060,2.634
510.233,2.645
524.406,2.656
538.579,2.666
552.751,2.677
566.924,2.688
581.097,2.699
595.270,2.709
609.442,2.709
623.615,2.720
637.788,2.731
651.961,2.742
666.133,2.752
680.306,2.763
694.479,2.774
708.652,2.784
722.824,2.795
736.997,2.806
751.170,2.817
765.343,2.827
779.515,2.838
793.688,2.849
807.861,2.859
822.034,2.870
836.206,2.881
850.379,2.892
864.552,2.902
878.725,2.902
892.897,2.913
907.070,2.924
921.243,2.934
935.415,2.945
949.588,2.956
963.761,2.966
977.934,2.977
992.106,2.988
1006.279,2.999
1020.452,2.999
1034.625,3.009
1048.797,3.020
1062.970,3.031
1077.143,3.041
1091.316,3.052
1105.488,3.063
1119.661,3.073
1133.834,3.084
1148.007,3.084
1162.179,3.095
1176.352,3.106
1190.525,3.116
1204.698,3.127
1218.870,3.138
1233.043,3.148
1247.216,3.159
1261.389,3.159
1275.561,3.170
1289.734,3.180
1303.907,3.191
1318.080,3.202
1332.252,3.212
1346.425,3.223
1360.598,3.223
1374.771,3.234
1388.943,3.245
1403.116,3.255


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_ring_p_0.0001.csv <==
0.260,2.948
100.065,2.948
199.870,3.650
299.674,4.109
399.479,4.393
499.284,4.393
599.089,4.793
698.894,5.045
798.699,5.405
898.504,5.405
998.308,5.636
1098.113,5.859
1197.918,6.075
1297.723,6.075
1397.528,6.286
1497.333,6.492
1597.138,6.693
1696.942,6.890
1796.747,6.890
1896.552,6.986
1996.357,7.177
2096.162,7.364
2195.967,7.364
2295.772,7.547
2395.576,7.728
2495.381,7.817
2595.186,7.817
2694.991,7.993
2794.796,8.166
2894.601,8.251
2994.406,8.421
3094.210,8.421
3194.015,8.588
3293.820,8.671
3393.625,8.834
3493.430,8.834
3593.235,8.996
3693.040,9.076
3792.844,9.235
3892.649,9.235
3992.454,9.313
4092.259,9.469
4192.064,9.546
4291.869,9.700
4391.674,9.700
4491.478,9.851
4591.283,9.927
4691.088,10.076
4790.893,10.076
4890.698,10.150
4990.503,10.298
5090.308,10.371
5190.112,10.371
5289.917,10.516
5389.722,10.588
5489.527,10.731
5589.332,10.802
5689.137,10.802
5788.942,10.944
5888.746,11.014
5988.551,11.153
6088.356,11.153
6188.161,11.223
6287.966,11.361
6387.771,11.429
6487.576,11.429
6587.380,11.498
6687.185,11.633
6786.990,11.701
6886.795,11.701
6986.600,11.835
7086.405,11.902
7186.210,12.035
7286.014,12.101
7385.819,12.101
7485.624,12.233
7585.429,12.298
7685.234,12.363
7785.039,12.363
7884.844,12.493
7984.648,12.558
8084.453,12.686
8184.258,12.686
8284.063,12.750
8383.868,12.814
8483.673,12.941
8583.478,13.004
8683.282,13.004
8783.087,13.130
8882.892,13.192
8982.697,13.255
9082.502,13.255
9182.307,13.379
9282.112,13.441
9381.916,13.503
9481.721,13.503
9581.526,13.626
9681.331,13.687
9781.136,13.809
9880.941,13.870
9980.746,13.870


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_ring_p_0.5000.csv <==
0.036,2.537
36.173,3.315
72.310,3.808
108.447,4.253
144.584,4.662
180.721,4.920
216.858,5.167
252.995,5.521
289.132,5.748
325.269,5.968
361.406,6.182
397.543,6.390
433.680,6.593
469.817,6.792
505.954,6.986
542.091,7.082
578.228,7.271
614.365,7.456
650.502,7.638
686.639,7.728
722.776,7.905
758.913,8.080
795.050,8.251
831.187,8.336
867.324,8.505
903.461,8.671
939.598,8.753
975.735,8.915
1011.872,8.996
1048.009,9.155
1084.146,9.313
1120.283,9.391
1156.420,9.546
1192.557,9.623
1228.694,9.776
1264.831,9.851
1300.968,10.002
1337.105,10.076
1373.242,10.224
1409.379,10.298
1445.516,10.443
1481.653,10.516
1517.790,10.660
1553.927,10.731
1590.065,10.873
1626.202,10.944
1662.339,11.084
1698.476,11.153
1734.613,11.292
1770.750,11.361
1806.887,11.498
1843.024,11.566
1879.161,11.701
1915.298,11.768
1951.435,11.902
1987.572,11.969
2023.709,12.035
2059.846,12.167
2095.983,12.233
2132.120,12.363
2168.257,12.428
2204.394,12.493
2240.531,12.622
2276.668,12.686
2312.805,12.814
2348.942,12.877
2385.079,12.941
2421.216,13.067
2457.353,13.130
2493.490,13.255
2529.627,13.317
2565.764,13.379
2601.901,13.503
2638.038,13.564
2674.175,13.687
2710.312,13.748
2746.449,13.809
2782.586,13.930
2818.723,13.991
2854.860,14.051
2890.997,14.171
2927.134,14.231
2963.271,14.291
2999.408,14.409
3035.545,14.469
3071.682,14.587
3107.819,14.645
3143.956,14.704
3180.093,14.821
3216.230,14.879
3252.367,14.937
3288.504,15.053
3324.641,15.111
3360.778,15.168
3396.915,15.283
3433.052,15.340
3469.189,15.397
3505.326,15.511
3541.463,15.568
3577.600,15.625


==> figs/curves/EPSvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_ring_p_0.7000.csv <==
0.014,2.055
14.187,2.948
28.360,3.315
42.532,3.650
56.705,3.961
70.878,4.109
85.051,4.393
99.223,4.662
113.396,4.793
127.569,5.045
141.742,5.167
155.914,5.287
170.087,5.521
184.260,5.636
198.433,5.748
212.605,5.859
226.778,6.075
240.951,6.182
255.124,6.286
269.296,6.390
283.469,6.492
297.642,6.693
311.815,6.792
325.987,6.890
340.160,6.986
354.333,7.082
368.506,7.177
382.678,7.271
396.851,7.364
411.024,7.456
425.197,7.547
439.369,7.638
453.542,7.728
467.715,7.817
481.888,7.905
496.060,8.080
510.233,8.166
524.406,8.251
538.579,8.336
552.751,8.421
566.924,8.505
581.097,8.588
595.270,8.671
609.442,8.671
623.615,8.753
637.788,8.834
651.961,8.915
666.133,8.996
680.306,9.076
694.479,9.155
708.652,9.235
722.824,9.313
736.997,9.391
751.170,9.469
765.343,9.546
779.515,9.623
793.688,9.700
807.861,9.776
822.034,9.851
836.206,9.927
850.379,10.002
864.552,10.076
878.725,10.076
892.897,10.150
907.070,10.224
921.243,10.298
935.415,10.371
949.588,10.443
963.761,10.516
977.934,10.588
992.106,10.660
1006.279,10.731
1020.452,10.731
1034.625,10.802
1048.797,10.873
1062.970,10.944
1077.143,11.014
1091.316,11.084
1105.488,11.153
1119.661,11.223
1133.834,11.292
1148.007,11.292
1162.179,11.361
1176.352,11.429
1190.525,11.498
1204.698,11.566
1218.870,11.633
1233.043,11.701
1247.216,11.768
1261.389,11.768
1275.561,11.835
1289.734,11.902
1303.907,11.969
1318.080,12.035
1332.252,12.101
1346.425,12.167
1360.598,12.167
1374.771,12.233
1388.943,12.298
1403.116,12.363


==> figs/curves/EPSvsLAT_Pareto_3_2_n_10_deltap_0.000001_randring_p_0.0001.csv <==
1.008,2.891
10.078,2.891
19.149,3.268
28.220,3.547
37.290,3.732
46.361,4.008
55.432,4.192
64.502,4.461
73.573,4.633
82.643,4.800
91.714,4.962
100.785,4.962
109.855,5.120
118.926,5.274
127.996,5.424
137.067,5.571
146.138,5.644
155.208,5.786
164.279,5.926
173.349,6.063
182.420,6.198
191.491,6.198
200.561,6.265
209.632,6.396
218.702,6.526
227.773,6.590
236.844,6.717
245.914,6.841
254.985,6.903
264.056,7.026
273.126,7.146
282.197,7.146
291.267,7.206
300.338,7.324
309.409,7.383
318.479,7.500
327.550,7.557
336.620,7.672
345.691,7.785
354.762,7.841
363.832,7.952
372.903,7.952
381.973,8.008
391.044,8.117
400.115,8.172
409.185,8.280
418.256,8.334
427.327,8.440
436.397,8.493
445.468,8.599
454.538,8.651
463.609,8.651
472.680,8.755
481.750,8.806
490.821,8.909
499.891,8.960
508.962,9.011
518.033,9.112
527.103,9.162
536.174,9.262
545.244,9.311
554.315,9.311
563.386,9.410
572.456,9.459
581.527,9.557
590.598,9.605
599.668,9.654
608.739,9.750
617.809,9.798
626.880,9.893
635.951,9.941
645.021,9.941
654.092,9.988
663.162,10.082
672.233,10.129
681.304,10.222
690.374,10.269
699.445,10.315
708.515,10.407
717.586,10.453
726.657,10.499
735.727,10.499
744.798,10.590
753.868,10.635
762.939,10.725
772.010,10.770
781.080,10.815
790.151,10.904
799.222,10.949
808.292,10.993
817.363,11.081
826.433,11.081
835.504,11.125
844.575,11.169
853.645,11.257
862.716,11.300
871.786,11.387
880.857,11.430
889.928,11.473
898.998,11.559
908.069,11.602
917.139,11.602
926.210,11.645
935.281,11.730
944.351,11.772
953.422,11.815
962.493,11.899
971.563,11.941
980.634,11.983
989.704,12.066
998.775,12.108


==> figs/curves/EPSvsLAT_Pareto_3_2_n_10_deltap_0.000001_randring_p_0.5000.csv <==
0.380,2.943
10.261,3.483
20.142,4.145
30.023,4.404
39.904,4.887
49.785,5.333
59.666,5.544
69.547,5.850
79.428,6.047
89.309,6.333
99.190,6.610
109.071,6.789
118.952,6.965
128.833,7.137
138.714,7.390
148.595,7.555
158.476,7.718
168.357,7.957
178.239,8.036
188.120,8.268
198.001,8.420
207.882,8.570
217.763,8.719
227.644,8.866
237.525,9.010
247.406,9.154
257.287,9.296
267.168,9.436
277.049,9.575
286.930,9.712
296.811,9.848
306.692,9.983
316.573,10.117
326.454,10.249
336.335,10.381
346.216,10.511
356.097,10.640
365.978,10.768
375.859,10.832
385.740,10.958
395.621,11.146
405.502,11.209
415.383,11.332
425.264,11.455
435.145,11.577
445.026,11.699
454.907,11.759
464.788,11.879
474.669,11.998
484.550,12.117
494.431,12.234
504.312,12.293
514.193,12.468
524.074,12.526
533.955,12.641
543.836,12.756
553.718,12.870
563.599,12.983
573.480,13.040
583.361,13.152
593.242,13.264
603.123,13.320
613.004,13.431
622.885,13.541
632.766,13.651
642.647,13.761
652.528,13.815
662.409,13.924
672.290,14.032
682.171,14.139
692.052,14.246
701.933,14.300
711.814,14.406
721.695,14.459
731.576,14.565
741.457,14.670
751.338,14.775
761.219,14.879
771.100,14.931
780.981,15.035
790.862,15.138
800.743,15.189
810.624,15.292
820.505,15.343
830.386,15.445
840.267,15.547
850.148,15.648
860.029,15.749
869.910,15.799
879.791,15.899
889.672,15.999
899.553,16.049
909.434,16.149
919.315,16.198
929.197,16.297
939.078,16.396
948.959,16.445
958.840,16.543
968.721,16.641
978.602,16.738
988.483,16.835
998.364,16.883


==> figs/curves/EPSvsLAT_Pareto_3_2_n_10_deltap_0.000001_randring_p_0.7000.csv <==
0.222,2.705
10.195,3.605
20.168,4.331
30.141,4.739
40.114,5.241
50.088,5.477
60.061,5.926
70.034,6.141
80.007,6.452
89.980,6.653
99.954,6.946
109.927,7.136
119.900,7.414
129.873,7.596
139.846,7.862
149.820,8.036
159.793,8.291
169.766,8.458
179.739,8.623
189.712,8.786
199.685,8.946
209.659,9.105
219.632,9.339
229.605,9.493
239.578,9.645
249.551,9.796
259.525,9.945
269.498,10.092
279.471,10.238
289.444,10.383
299.417,10.526
309.391,10.668
319.364,10.809
329.337,10.948
339.310,11.087
349.283,11.224
359.257,11.360
369.230,11.495
379.203,11.629
389.176,11.762
399.149,11.894
409.122,12.025
419.096,12.156
429.069,12.285
439.042,12.414
449.015,12.541
458.988,12.668
468.962,12.731
478.935,12.919
488.908,12.982
498.881,13.106
508.854,13.229
518.828,13.352
528.801,13.474
538.774,13.595
548.747,13.656
558.720,13.776
568.694,13.896
578.667,14.015
588.640,14.133
598.613,14.251
608.586,14.310
618.560,14.485
628.533,14.543
638.506,14.659
648.479,14.774
658.452,14.889
668.425,14.946
678.399,15.060
688.372,15.174
698.345,15.287
708.318,15.399
718.291,15.512
728.265,15.567
738.238,15.679
748.211,15.790
758.184,15.900
768.157,15.955
778.131,16.065
788.104,16.174
798.077,16.283
808.050,16.337
818.023,16.446
827.997,16.554
837.970,16.661
847.943,16.715
857.916,16.822
867.889,16.928
877.863,17.034
887.836,17.087
897.809,17.193
907.782,17.298
917.755,17.403
927.728,17.455
937.702,17.560
947.675,17.664
957.648,17.767
967.621,17.819
977.594,17.922
987.568,18.025
997.541,18.127


==> figs/curves/EPSvsLAT_Pareto_3_2_n_10_deltap_0.000001_ring_p_0.0001.csv <==
1.008,2.948
10.078,2.948
19.149,3.650
28.220,4.109
37.290,4.393
46.361,4.793
55.432,5.045
64.502,5.405
73.573,5.636
82.643,5.859
91.714,6.075
100.785,6.075
109.855,6.286
118.926,6.492
127.996,6.693
137.067,6.890
146.138,6.986
155.208,7.177
164.279,7.364
173.349,7.547
182.420,7.728
191.491,7.728
200.561,7.817
209.632,7.993
218.702,8.166
227.773,8.251
236.844,8.421
245.914,8.588
254.985,8.671
264.056,8.834
273.126,8.996
282.197,8.996
291.267,9.076
300.338,9.235
309.409,9.313
318.479,9.469
327.550,9.546
336.620,9.700
345.691,9.851
354.762,9.927
363.832,10.076
372.903,10.076
381.973,10.150
391.044,10.298
400.115,10.371
409.185,10.516
418.256,10.588
427.327,10.731
436.397,10.802
445.468,10.944
454.538,11.014
463.609,11.014
472.680,11.153
481.750,11.223
490.821,11.361
499.891,11.429
508.962,11.498
518.033,11.633
527.103,11.701
536.174,11.835
545.244,11.902
554.315,11.902
563.386,12.035
572.456,12.101
581.527,12.233
590.598,12.298
599.668,12.363
608.739,12.493
617.809,12.558
626.880,12.686
635.951,12.750
645.021,12.750
654.092,12.814
663.162,12.941
672.233,13.004
681.304,13.130
690.374,13.192
699.445,13.255
708.515,13.379
717.586,13.441
726.657,13.503
735.727,13.503
744.798,13.626
753.868,13.687
762.939,13.809
772.010,13.870
781.080,13.930
790.151,14.051
799.222,14.111
808.292,14.171
817.363,14.291
826.433,14.291
835.504,14.350
844.575,14.409
853.645,14.528
862.716,14.587
871.786,14.704
880.857,14.763
889.928,14.821
898.998,14.937
908.069,14.995
917.139,14.995
926.210,15.053
935.281,15.168
944.351,15.226
953.422,15.283
962.493,15.397
971.563,15.454
980.634,15.511
989.704,15.625
998.775,15.681


==> figs/curves/EPSvsLAT_Pareto_3_2_n_10_deltap_0.000001_ring_p_0.5000.csv <==
0.380,2.537
10.261,3.315
20.142,4.109
30.023,4.393
39.904,4.920
49.785,5.405
59.666,5.636
69.547,5.968
79.428,6.182
89.309,6.492
99.190,6.792
109.071,6.986
118.952,7.177
128.833,7.364
138.714,7.638
148.595,7.817
158.476,7.993
168.357,8.251
178.239,8.336
188.120,8.588
198.001,8.753
207.882,8.915
217.763,9.076
227.644,9.235
237.525,9.391
247.406,9.546
257.287,9.700
267.168,9.851
277.049,10.002
286.930,10.150
296.811,10.298
306.692,10.443
316.573,10.588
326.454,10.731
336.335,10.873
346.216,11.014
356.097,11.153
365.978,11.292
375.859,11.361
385.740,11.498
395.621,11.701
405.502,11.768
415.383,11.902
425.264,12.035
435.145,12.167
445.026,12.298
454.907,12.363
464.788,12.493
474.669,12.622
484.550,12.750
494.431,12.877
504.312,12.941
514.193,13.130
524.074,13.192
533.955,13.317
543.836,13.441
553.718,13.564
563.599,13.687
573.480,13.748
583.361,13.870
593.242,13.991
603.123,14.051
613.004,14.171
622.885,14.291
632.766,14.409
642.647,14.528
652.528,14.587
662.409,14.704
672.290,14.821
682.171,14.937
692.052,15.053
701.933,15.111
711.814,15.226
721.695,15.283
731.576,15.397
741.457,15.511
751.338,15.625
761.219,15.737
771.100,15.794
780.981,15.906
790.862,16.018
800.743,16.073
810.624,16.184
820.505,16.240
830.386,16.350
840.267,16.460
850.148,16.570
860.029,16.679
869.910,16.733
879.791,16.842
889.672,16.950
899.553,17.004
909.434,17.111
919.315,17.165
929.197,17.272
939.078,17.379
948.959,17.432
958.840,17.538
968.721,17.644
978.602,17.749
988.483,17.854
998.364,17.907


==> figs/curves/EPSvsLAT_Pareto_3_2_n_10_deltap_0.000001_ring_p_0.7000.csv <==
0.222,2.055
10.195,3.315
20.168,4.109
30.141,4.529
40.114,5.045
50.088,5.287
60.061,5.748
70.034,5.968
80.007,6.286
89.980,6.492
99.954,6.792
109.927,6.986
119.900,7.271
129.873,7.456
139.846,7.728
149.820,7.905
159.793,8.166
169.766,8.336
179.739,8.505
189.712,8.671
199.685,8.834
209.659,8.996
219.632,9.235
229.605,9.391
239.578,9.546
249.551,9.700
259.525,9.851
269.498,10.002
279.471,10.150
289.444,10.298
299.417,10.443
309.391,10.588
319.364,10.731
329.337,10.873
339.310,11.014
349.283,11.153
359.257,11.292
369.230,11.429
379.203,11.566
389.176,11.701
399.149,11.835
409.122,11.969
419.096,12.101
429.069,12.233
439.042,12.363
449.015,12.493
458.988,12.622
468.962,12.686
478.935,12.877
488.908,12.941
498.881,13.067
508.854,13.192
518.828,13.317
528.801,13.441
538.774,13.564
548.747,13.626
558.720,13.748
568.694,13.870
578.667,13.991
588.640,14.111
598.613,14.231
608.586,14.291
618.560,14.469
628.533,14.528
638.506,14.645
648.479,14.763
658.452,14.879
668.425,14.937
678.399,15.053
688.372,15.168
698.345,15.283
708.318,15.397
718.291,15.511
728.265,15.568
738.238,15.681
748.211,15.794
758.184,15.906
768.157,15.962
778.131,16.073
788.104,16.184
798.077,16.295
808.050,16.350
818.023,16.460
827.997,16.570
837.970,16.679
847.943,16.733
857.916,16.842
867.889,16.950
877.863,17.058
887.836,17.111
897.809,17.219
907.782,17.325
917.755,17.432
927.728,17.485
937.702,17.591
947.675,17.696
957.648,17.802
967.621,17.854
977.594,17.959
987.568,18.063
997.541,18.167


==> figs/curves/EPSvsLAT_Pareto_3_2_n_500_deltap_0.000001_randring_p_0.0001.csv <==
1.008,2.088
100.785,2.088
200.561,2.088
300.338,2.088
400.115,2.088
499.891,2.088
599.668,2.105
699.445,2.105
799.222,2.105
898.998,2.105
998.775,2.105
1098.552,2.117
1198.328,2.117
1298.105,2.117
1397.882,2.117
1497.659,2.117
1597.435,2.125
1697.212,2.125
1796.989,2.125
1896.765,2.125
1996.542,2.125
2096.319,2.137
2196.095,2.137
2295.872,2.137
2395.649,2.137
2495.426,2.137
2595.202,2.145
2694.979,2.145
2794.756,2.145
2894.532,2.145
2994.309,2.145
3094.086,2.156
3193.863,2.156
3293.639,2.156
3393.416,2.156
3493.193,2.156
3592.969,2.164
3692.746,2.164
3792.523,2.164
3892.300,2.164
3992.076,2.164
4091.853,2.172
4191.630,2.172
4291.406,2.172
4391.183,2.172
4490.960,2.172
4590.737,2.180
4690.513,2.180
4790.290,2.180
4890.067,2.180
4989.843,2.180
5089.620,2.188
5189.397,2.188
5289.174,2.188
5388.950,2.188
5488.727,2.188
5588.504,2.196
5688.280,2.196
5788.057,2.196
5887.834,2.196
5987.611,2.196
6087.387,2.204
6187.164,2.204
6286.941,2.204
6386.717,2.204
6486.494,2.204
6586.271,2.212
6686.047,2.212
6785.824,2.212
6885.601,2.212
6985.378,2.212
7085.154,2.216
7184.931,2.216
7284.708,2.216
7384.484,2.216
7484.261,2.216
7584.038,2.223
7683.815,2.223
7783.591,2.223
7883.368,2.223
7983.145,2.223
8082.921,2.231
8182.698,2.231
8282.475,2.231
8382.252,2.231
8482.028,2.231
8581.805,2.239
8681.582,2.239
8781.358,2.239
8881.135,2.239
8980.912,2.239
9080.689,2.247
9180.465,2.247
9280.242,2.247
9380.019,2.247
9479.795,2.247
9579.572,2.251
9679.349,2.251
9779.126,2.251
9878.902,2.251
9978.679,2.251


==> figs/curves/EPSvsLAT_Pareto_3_2_n_500_deltap_0.000001_randring_p_0.5000.csv <==
0.380,2.105
100.330,2.105
200.281,2.120
300.231,2.120
400.182,2.134
500.132,2.134
600.082,2.149
700.033,2.149
799.983,2.156
899.933,2.156
999.884,2.171
1099.834,2.171
1199.785,2.178
1299.735,2.178
1399.685,2.185
1499.636,2.185
1599.586,2.199
1699.537,2.199
1799.487,2.207
1899.437,2.207
1999.388,2.214
2099.338,2.221
2199.288,2.221
2299.239,2.228
2399.189,2.228
2499.140,2.242
2599.090,2.242
2699.040,2.249
2798.991,2.249
2898.941,2.256
2998.891,2.256
3098.842,2.264
3198.792,2.264
3298.743,2.271
3398.693,2.271
3498.643,2.278
3598.594,2.278
3698.544,2.285
3798.495,2.285
3898.445,2.292
3998.395,2.299
4098.346,2.299
4198.296,2.306
4298.246,2.306
4398.197,2.313
4498.147,2.313
4598.098,2.320
4698.048,2.320
4797.998,2.327
4897.949,2.327
4997.899,2.334
5097.850,2.334
5197.800,2.341
5297.750,2.341
5397.701,2.348
5497.651,2.348
5597.601,2.348
5697.552,2.348
5797.502,2.356
5897.453,2.363
5997.403,2.363
6097.353,2.370
6197.304,2.370
6297.254,2.377
6397.204,2.377
6497.155,2.384
6597.105,2.384
6697.056,2.391
6797.006,2.391
6896.956,2.398
6996.907,2.398
7096.857,2.405
7196.808,2.405
7296.758,2.405
7396.708,2.405
7496.659,2.412
7596.609,2.412
7696.559,2.419
7796.510,2.426
7896.460,2.426
7996.411,2.433
8096.361,2.433
8196.311,2.440
8296.262,2.440
8396.212,2.447
8496.163,2.447
8596.113,2.447
8696.063,2.447
8796.014,2.454
8895.964,2.454
8995.914,2.461
9095.865,2.461
9195.815,2.468
9295.766,2.468
9395.716,2.475
9495.666,2.475
9595.617,2.482
9695.567,2.482
9795.517,2.482
9895.468,2.489
9995.418,2.489


==> figs/curves/EPSvsLAT_Pareto_3_2_n_500_deltap_0.000001_randring_p_0.7000.csv <==
0.222,2.110
100.175,2.110
200.129,2.133
300.082,2.156
400.036,2.167
499.989,2.179
599.943,2.190
699.896,2.201
799.850,2.212
899.804,2.223
999.757,2.234
1099.711,2.234
1199.664,2.234
1299.618,2.245
1399.571,2.256
1499.525,2.267
1599.478,2.278
1699.432,2.278
1799.385,2.289
1899.339,2.300
1999.293,2.310
2099.246,2.310
2199.200,2.310
2299.153,2.321
2399.107,2.332
2499.060,2.332
2599.014,2.343
2698.967,2.354
2798.921,2.354
2898.874,2.365
2998.828,2.376
3098.781,2.376
3198.735,2.376
3298.689,2.386
3398.642,2.386
3498.596,2.397
3598.549,2.408
3698.503,2.408
3798.456,2.419
3898.410,2.419
3998.363,2.430
4098.317,2.430
4198.270,2.440
4298.224,2.440
4398.178,2.451
4498.131,2.451
4598.085,2.462
4698.038,2.473
4797.992,2.473
4897.945,2.484
4997.899,2.484
5097.852,2.494
5197.806,2.494
5297.759,2.494
5397.713,2.505
5497.667,2.505
5597.620,2.516
5697.574,2.527
5797.527,2.527
5897.481,2.537
5997.434,2.537
6097.388,2.548
6197.341,2.548
6297.295,2.548
6397.248,2.559
6497.202,2.559
6597.156,2.570
6697.109,2.570
6797.063,2.580
6897.016,2.580
6996.970,2.591
7096.923,2.591
7196.877,2.591
7296.830,2.602
7396.784,2.602
7496.737,2.613
7596.691,2.613
7696.645,2.623
7796.598,2.634
7896.552,2.634
7996.505,2.645
8096.459,2.645
8196.412,2.645
8296.366,2.656
8396.319,2.656
8496.273,2.666
8596.226,2.666
8696.180,2.677
8796.134,2.677
8896.087,2.688
8996.041,2.688
9095.994,2.699
9195.948,2.699
9295.901,2.699
9395.855,2.709
9495.808,2.709
9595.762,2.709
9695.715,2.720
9795.669,2.720
9895.622,2.731
9995.576,2.731


==> figs/curves/EPSvsLAT_Pareto_3_2_n_500_deltap_0.000001_ring_p_0.0001.csv <==
1.008,2.948
100.785,2.948
200.561,2.948
300.338,2.948
400.115,2.948
499.891,2.948
599.668,3.650
699.445,3.650
799.222,3.650
898.998,3.650
998.775,3.650
1098.552,4.109
1198.328,4.109
1298.105,4.109
1397.882,4.109
1497.659,4.109
1597.435,4.393
1697.212,4.393
1796.989,4.393
1896.765,4.393
1996.542,4.393
2096.319,4.793
2196.095,4.793
2295.872,4.793
2395.649,4.793
2495.426,4.793
2595.202,5.045
2694.979,5.045
2794.756,5.045
2894.532,5.045
2994.309,5.045
3094.086,5.405
3193.863,5.405
3293.639,5.405
3393.416,5.405
3493.193,5.405
3592.969,5.636
3692.746,5.636
3792.523,5.636
3892.300,5.636
3992.076,5.636
4091.853,5.859
4191.630,5.859
4291.406,5.859
4391.183,5.859
4490.960,5.859
4590.737,6.075
4690.513,6.075
4790.290,6.075
4890.067,6.075
4989.843,6.075
5089.620,6.286
5189.397,6.286
5289.174,6.286
5388.950,6.286
5488.727,6.286
5588.504,6.492
5688.280,6.492
5788.057,6.492
5887.834,6.492
5987.611,6.492
6087.387,6.693
6187.164,6.693
6286.941,6.693
6386.717,6.693
6486.494,6.693
6586.271,6.890
6686.047,6.890
6785.824,6.890
6885.601,6.890
6985.378,6.890
7085.154,6.986
7184.931,6.986
7284.708,6.986
7384.484,6.986
7484.261,6.986
7584.038,7.177
7683.815,7.177
7783.591,7.177
7883.368,7.177
7983.145,7.177
8082.921,7.364
8182.698,7.364
8282.475,7.364
8382.252,7.364
8482.028,7.364
8581.805,7.547
8681.582,7.547
8781.358,7.547
8881.135,7.547
8980.912,7.547
9080.689,7.728
9180.465,7.728
9280.242,7.728
9380.019,7.728
9479.795,7.728
9579.572,7.817
9679.349,7.817
9779.126,7.817
9878.902,7.817
9978.679,7.817


==> figs/curves/EPSvsLAT_Pareto_3_2_n_500_deltap_0.000001_ring_p_0.5000.csv <==
0.380,2.537
100.330,2.537
200.281,2.948
300.231,2.948
400.182,3.315
500.132,3.315
600.082,3.650
700.033,3.650
799.983,3.808
899.933,3.808
999.884,4.109
1099.834,4.109
1199.785,4.253
1299.735,4.253
1399.685,4.393
1499.636,4.393
1599.586,4.662
1699.537,4.662
1799.487,4.793
1899.437,4.793
1999.388,4.920
2099.338,5.045
2199.288,5.045
2299.239,5.167
2399.189,5.167
2499.140,5.405
2599.090,5.405
2699.040,5.521
2798.991,5.521
2898.941,5.636
2998.891,5.636
3098.842,5.748
3198.792,5.748
3298.743,5.859
3398.693,5.859
3498.643,5.968
3598.594,5.968
3698.544,6.075
3798.495,6.075
3898.445,6.182
3998.395,6.286
4098.346,6.286
4198.296,6.390
4298.246,6.390
4398.197,6.492
4498.147,6.492
4598.098,6.593
4698.048,6.593
4797.998,6.693
4897.949,6.693
4997.899,6.792
5097.850,6.792
5197.800,6.890
5297.750,6.890
5397.701,6.986
5497.651,6.986
5597.601,6.986
5697.552,6.986
5797.502,7.082
5897.453,7.177
5997.403,7.177
6097.353,7.271
6197.304,7.271
6297.254,7.364
6397.204,7.364
6497.155,7.456
6597.105,7.456
6697.056,7.547
6797.006,7.547
6896.956,7.638
6996.907,7.638
7096.857,7.728
7196.808,7.728
7296.758,7.728
7396.708,7.728
7496.659,7.817
7596.609,7.817
7696.559,7.905
7796.510,7.993
7896.460,7.993
7996.411,8.080
8096.361,8.080
8196.311,8.166
8296.262,8.166
8396.212,8.251
8496.163,8.251
8596.113,8.251
8696.063,8.251
8796.014,8.336
8895.964,8.336
8995.914,8.421
9095.865,8.421
9195.815,8.505
9295.766,8.505
9395.716,8.588
9495.666,8.588
9595.617,8.671
9695.567,8.671
9795.517,8.671
9895.468,8.753
9995.418,8.753


==> figs/curves/EPSvsLAT_Pareto_3_2_n_500_deltap_0.000001_ring_p_0.7000.csv <==
0.222,2.055
100.175,2.055
200.129,2.537
300.082,2.948
400.036,3.136
499.989,3.315
599.943,3.486
699.896,3.650
799.850,3.808
899.804,3.961
999.757,4.109
1099.711,4.109
1199.664,4.109
1299.618,4.253
1399.571,4.393
1499.525,4.529
1599.478,4.662
1699.432,4.662
1799.385,4.793
1899.339,4.920
1999.293,5.045
2099.246,5.045
2199.200,5.045
2299.153,5.167
2399.107,5.287
2499.060,5.287
2599.014,5.405
2698.967,5.521
2798.921,5.521
2898.874,5.636
2998.828,5.748
3098.781,5.748
3198.735,5.748
3298.689,5.859
3398.642,5.859
3498.596,5.968
3598.549,6.075
3698.503,6.075
3798.456,6.182
3898.410,6.182
3998.363,6.286
4098.317,6.286
4198.270,6.390
4298.224,6.390
4398.178,6.492
4498.131,6.492
4598.085,6.593
4698.038,6.693
4797.992,6.693
4897.945,6.792
4997.899,6.792
5097.852,6.890
5197.806,6.890
5297.759,6.890
5397.713,6.986
5497.667,6.986
5597.620,7.082
5697.574,7.177
5797.527,7.177
5897.481,7.271
5997.434,7.271
6097.388,7.364
6197.341,7.364
6297.295,7.364
6397.248,7.456
6497.202,7.456
6597.156,7.547
6697.109,7.547
6797.063,7.638
6897.016,7.638
6996.970,7.728
7096.923,7.728
7196.877,7.728
7296.830,7.817
7396.784,7.817
7496.737,7.905
7596.691,7.905
7696.645,7.993
7796.598,8.080
7896.552,8.080
7996.505,8.166
8096.459,8.166
8196.412,8.166
8296.366,8.251
8396.319,8.251
8496.273,8.336
8596.226,8.336
8696.180,8.421
8796.134,8.421
8896.087,8.505
8996.041,8.505
9095.994,8.588
9195.948,8.588
9295.901,8.588
9395.855,8.671
9495.808,8.671
9595.762,8.671
9695.715,8.753
9795.669,8.753
9895.622,8.834
9995.576,8.834


==> figs/curves/ERRvsLAT_Expon_n_10_deltap_0.000001_randring_p_0.0001.csv <==
10.099,961.059
11.109,936.632
13.129,894.303
14.139,875.762
15.148,858.650
17.168,828.003
19.188,801.237
21.208,777.555
23.228,756.378
25.247,737.272
28.277,711.784
30.297,696.546
34.337,669.453
37.366,651.559
41.406,630.284
45.445,611.422
49.485,594.528
54.535,575.674
60.594,555.740
66.653,538.164
72.713,522.496
80.792,504.004
88.871,487.726
97.960,471.532
107.049,457.158
118.158,441.585
130.277,426.617
143.406,412.311
157.544,398.693
172.693,385.764
190.871,372.077
209.049,359.998
230.257,347.539
253.485,335.518
278.732,323.999
307.010,312.632
337.307,301.899
371.643,291.184
409.009,280.927
449.405,271.158
494.851,261.481
544.336,252.212
598.871,243.224
658.455,234.582
724.098,226.203
796.811,218.042
876.593,210.170
964.454,202.552


==> figs/curves/ERRvsLAT_Expon_n_10_deltap_0.000001_randring_p_0.5000.csv <==
5.100,1100.896
5.610,1080.609
6.630,1043.365
7.140,1026.376
7.650,1010.384
8.670,981.071
9.690,954.819
10.710,931.124
11.730,909.584
12.750,889.877
14.280,863.204
15.300,847.055
17.340,817.987
18.870,798.548
20.910,775.198
22.950,754.288
24.990,735.400
27.540,714.150
30.600,691.490
33.660,671.354
36.720,653.284
40.800,631.815
44.880,612.795
49.470,593.763
54.060,576.780
59.670,558.289
65.790,540.428
72.420,523.278
79.560,506.882
87.210,491.254
96.390,474.646
105.570,459.936
116.280,444.710
128.010,429.971
140.760,415.802
155.040,401.779
170.340,388.500
187.680,375.207
206.550,362.449
226.950,350.266
249.900,338.171
274.890,326.559
302.430,315.274
332.520,304.401
365.670,293.837
402.390,283.528
442.680,273.566
487.050,263.907
536.010,254.528
589.560,245.500
648.210,236.795
713.490,228.273
784.380,220.132
862.920,212.198
949.620,204.501


==> figs/curves/ERRvsLAT_Expon_n_10_deltap_0.000001_randring_p_0.7000.csv <==
3.100,1167.439
3.410,1162.069
4.030,1143.978
4.340,1133.009
4.650,1121.483
5.270,1097.965
5.890,1074.937
6.510,1053.020
7.130,1032.413
7.750,1013.126
8.680,986.508
9.300,970.157
10.540,940.351
11.470,920.180
12.710,895.725
13.950,873.629
15.190,853.521
16.740,830.847
18.600,806.358
20.460,784.454
22.320,764.688
24.800,741.078
27.280,720.049
30.070,698.907
32.860,679.960
36.270,659.244
39.990,639.154
44.020,619.791
48.360,601.215
53.010,583.451
58.590,564.513
64.170,547.688
70.680,530.225
77.810,513.274
85.560,496.937
94.240,480.727
103.540,465.341
114.080,449.905
125.550,435.057
137.950,420.851
151.900,406.717
167.090,393.122
183.830,379.887
202.120,367.111
222.270,354.679
244.590,342.526
269.080,330.765
296.050,319.344
325.810,308.237
358.360,297.531
394.010,287.195
433.690,277.061
476.780,267.369
524.520,257.912
577.220,248.726
634.880,239.882
698.430,231.306
768.180,223.026
845.060,215.000
929.690,207.233


==> figs/curves/ERRvsLAT_Expon_n_10_deltap_0.000001_ring_p_0.0001.csv <==
10.099,1082.124
11.109,1060.857
13.129,1024.033
14.139,1007.922
15.148,993.066
17.168,966.499
19.188,943.344
21.208,922.902
23.228,904.663
25.247,888.243
28.277,866.399
30.297,853.375
34.337,830.291
37.366,815.099
41.406,797.100
45.445,781.203
49.485,767.017
54.535,751.250
60.594,734.657
66.653,720.099
72.713,707.181
80.792,692.014
88.871,678.739
97.960,665.608
107.049,654.020
118.158,641.541
130.277,629.627
143.406,618.318
157.544,607.628
172.693,597.551
190.871,586.964
209.049,577.695
230.257,568.211
253.485,559.138
278.732,550.519
307.010,542.091
337.307,534.207
371.643,526.410
409.009,519.019
449.405,512.049
494.851,505.213
544.336,498.731
598.871,492.510
658.455,486.587
724.098,480.901
796.811,475.415
876.593,470.173
964.454,465.142


==> figs/curves/ERRvsLAT_Expon_n_10_deltap_0.000001_ring_p_0.5000.csv <==
5.100,1133.005
5.610,1110.991
6.630,1070.332
7.140,1051.725
7.650,1034.196
8.670,1002.073
9.690,973.366
10.710,947.550
11.730,924.186
12.750,902.916
14.280,874.310
15.300,857.100
17.340,826.336
18.870,805.915
20.910,781.539
22.950,759.841
24.990,740.335
27.540,718.485
30.600,695.277
33.660,674.721
36.720,656.319
40.800,634.501
44.880,615.206
49.470,595.927
54.060,578.743
59.670,560.053
65.790,542.016
72.420,524.712
79.560,508.180
87.210,492.433
96.390,475.708
105.570,460.901
116.280,445.584
128.010,430.762
140.760,416.520
155.040,402.429
170.340,389.090
187.680,375.741
206.550,362.933
226.950,350.707
249.900,338.570
274.890,326.921
302.430,315.603
332.520,304.700
365.670,294.109
402.390,283.774
442.680,273.790
487.050,264.110
536.010,254.712
589.560,245.667
648.210,236.948
713.490,228.411
784.380,220.258
862.920,212.313
949.620,204.605


==> figs/curves/ERRvsLAT_Expon_n_10_deltap_0.000001_ring_p_0.7000.csv <==
3.100,1181.181
3.410,1175.355
4.030,1156.142
4.340,1144.566
4.650,1132.431
5.270,1107.736
5.890,1083.633
6.510,1060.765
7.130,1039.332
7.750,1019.335
8.680,991.841
9.300,975.011
10.540,944.442
11.470,923.829
12.710,898.911
13.950,876.455
15.190,856.062
16.740,833.112
18.600,808.357
20.460,786.244
22.320,766.310
24.800,742.521
27.280,721.349
30.070,700.077
32.860,681.024
36.270,660.202
39.990,640.018
44.020,620.572
48.360,601.922
53.010,584.095
58.590,565.093
64.170,548.216
70.680,530.703
77.810,513.708
85.560,497.330
94.240,481.084
103.540,465.665
114.080,450.198
125.550,435.323
137.950,421.092
151.900,406.936
167.090,393.321
183.830,380.067
202.120,367.276
222.270,354.829
244.590,342.662
269.080,330.888
296.050,319.456
325.810,308.338
358.360,297.623
394.010,287.279
433.690,277.137
476.780,267.439
524.520,257.975
577.220,248.783
634.880,239.934
698.430,231.354
768.180,223.069
845.060,215.039
929.690,207.268


==> figs/curves/ERRvsLAT_Expon_n_500_deltap_0.000001_randring_p_0.0001.csv <==
10.099,936.657
11.109,914.524
13.129,875.786
14.139,858.674
15.148,842.804
17.168,814.214
19.188,789.073
21.208,766.706
23.228,746.611
25.247,728.410
28.277,704.029
30.297,689.401
34.337,663.302
37.366,646.005
41.406,625.382
45.445,607.048
49.485,590.590
54.535,572.183
60.594,552.680
66.653,535.449
72.713,520.063
80.792,501.876
88.871,485.841
97.960,469.868
107.049,455.674
118.158,440.278
130.277,425.466
143.406,411.296
157.544,397.796
172.693,384.969
190.871,371.381
209.049,359.381
230.257,346.996
253.485,335.041
278.732,323.579
307.010,312.264
337.307,301.575
371.643,290.900
409.009,280.678
449.405,270.939
494.851,261.289
544.336,252.044
598.871,243.077
658.455,234.454
724.098,226.091
796.811,217.944
876.593,210.085
964.454,202.478
1061.405,195.102
1167.444,188.015
1283.583,181.191
1412.850,174.520
1553.226,168.156
1708.751,161.963
1880.434,155.963
2068.275,150.201
2275.305,144.626
2502.532,139.257
2752.987,134.064
3028.690,129.049
3330.650,124.230
3663.917,119.565
4030.511,115.065
4433.461,110.729
4877.817,106.536
5365.599,102.503
5901.856,98.616


==> figs/curves/ERRvsLAT_Expon_n_500_deltap_0.000001_randring_p_0.5000.csv <==
5.100,1100.896
5.610,1080.609
6.630,1043.365
7.140,1026.376
7.650,1010.384
8.670,981.071
9.690,954.819
10.710,931.124
11.730,909.584
12.750,889.877
14.280,863.204
15.300,847.055
17.340,817.987
18.870,798.548
20.910,775.198
22.950,754.288
24.990,735.400
27.540,714.149
30.600,691.489
33.660,671.353
36.720,653.283
40.800,631.815
44.880,612.795
49.470,593.763
54.060,576.780
59.670,558.289
65.790,540.428
72.420,523.278
79.560,506.882
87.210,491.254
96.390,474.646
105.570,459.936
116.280,444.710
128.010,429.971
140.760,415.802
155.040,401.779
170.340,388.500
187.680,375.207
206.550,362.449
226.950,350.266
249.900,338.171
274.890,326.559
302.430,315.274
332.520,304.401
365.670,293.837
402.390,283.528
442.680,273.566
487.050,263.907
536.010,254.528
589.560,245.500
648.210,236.795
713.490,228.273
784.380,220.132
862.920,212.198
949.620,204.501
1044.480,197.099
1149.030,189.930
1263.780,183.015
1390.260,176.320
1529.490,169.847
1681.980,163.620
1850.280,157.585
2035.410,151.757
2238.900,146.134
2463.300,140.693
2709.630,135.453
2980.440,130.399
3278.280,125.522
3606.210,120.812
3966.780,116.270
4363.560,111.888
4800.120,107.661
5280.030,103.588
5807.880,99.661


==> figs/curves/ERRvsLAT_Expon_n_500_deltap_0.000001_randring_p_0.7000.csv <==
3.100,1167.439
3.410,1162.069
4.030,1143.978
4.340,1133.009
4.650,1121.483
5.270,1097.965
5.890,1074.937
6.510,1053.020
7.130,1032.413
7.750,1013.126
8.680,986.508
9.300,970.157
10.540,940.351
11.470,920.180
12.710,895.725
13.950,873.629
15.190,853.521
16.740,830.738
18.600,806.269
20.460,784.380
22.320,764.626
24.800,741.028
27.280,720.008
30.070,698.874
32.860,679.932
36.270,659.222
39.990,639.136
44.020,619.776
48.360,601.203
53.010,583.451
58.590,564.513
64.170,547.688
70.680,530.225
77.810,513.274
85.560,496.937
94.240,480.727
103.540,465.341
114.080,449.905
125.550,435.057
137.950,420.851
151.900,406.717
167.090,393.122
183.830,379.887
202.120,367.111
222.270,354.679
244.590,342.526
269.080,330.765
296.050,319.344
325.810,308.237
358.360,297.531
394.010,287.195
433.690,277.061
476.780,267.369
524.520,257.912
577.220,248.726
634.880,239.882
698.430,231.306
768.180,223.026
845.060,215.000
929.690,207.233
1022.380,199.753
1124.680,192.497
1237.210,185.483
1360.900,178.710
1497.300,172.151
1647.030,165.827
1811.640,159.723
1992.680,153.828
2192.010,148.131
2411.180,142.632
2652.360,137.323
2917.720,132.198
3209.430,127.256
3530.280,122.487
3883.370,117.885
4271.800,113.446
4698.980,109.165
5168.940,105.036
5685.710,101.057


==> figs/curves/ERRvsLAT_Expon_n_500_deltap_0.000001_ring_p_0.0001.csv <==
10.099,22889.347
11.109,21801.342
13.129,20020.217
14.139,19278.844
15.148,18614.300
17.168,17469.215
19.188,16513.893
21.208,15701.587
23.228,15000.154
25.247,14386.680
28.277,13595.768
30.297,13137.347
34.337,12347.862
37.366,11843.731
41.406,11261.596
45.445,10760.586
49.485,10323.512
54.535,9848.349
60.594,9359.932
66.653,8940.822
72.713,8576.032
80.792,8155.863
88.871,7795.011
97.960,7444.158
107.049,7139.305
118.158,6815.821
130.277,6511.369
143.406,6226.131
157.544,5959.657
172.693,5711.112
190.871,5452.557
209.049,5228.165
230.257,5000.311
253.485,4783.833
278.732,4579.375
307.010,4380.394
337.307,4194.941
371.643,4012.080
409.009,3839.091
449.405,3676.151
494.851,3516.509
544.336,3365.323
598.871,3220.542
658.455,3083.429
724.098,2953.082
796.811,2829.490
876.593,2714.662
964.454,2609.067
1061.405,2513.554
1167.444,2429.807
1283.583,2358.187
1412.850,2298.056
1553.226,2250.785
1708.751,2214.765
1880.434,2189.323
2068.275,2173.272
2275.305,2164.822
2502.532,2162.317
2752.987,2164.149
3028.690,2168.977
3330.650,2175.757
3663.917,2183.900
4030.511,2193.082
4433.461,2203.244
4877.817,2214.511
5365.599,2226.975
5901.856,2240.778


==> figs/curves/ERRvsLAT_Expon_n_500_deltap_0.000001_ring_p_0.5000.csv <==
5.100,1819.374
5.610,1821.097
6.630,1821.310
7.140,1820.639
7.650,1819.741
8.670,1817.670
9.690,1815.565
10.710,1813.593
11.730,1811.809
12.750,1810.222
14.280,1808.196
15.300,1807.060
17.340,1805.235
18.870,1804.201
20.910,1803.189
22.950,1802.524
24.990,1802.140
27.540,1801.978
30.600,1802.148
33.660,1802.622
36.720,1803.325
40.800,1804.525
44.880,1805.941
49.470,1807.708
54.060,1809.596
59.670,1812.001
65.790,1814.683
72.420,1817.603
79.560,1820.719
87.210,1823.988
96.390,1827.786
105.570,1831.427
116.280,1835.466
128.010,1839.627
140.760,1843.846
155.040,1848.212
170.340,1852.495
187.680,1856.892
206.550,1861.173
226.950,1865.266
249.900,1869.274
274.890,1872.998
302.430,1876.417
332.520,1879.430
365.670,1881.982
402.390,1883.990
442.680,1885.333
487.050,1885.913
536.010,1885.611
589.560,1884.311
648.210,1881.894
713.490,1878.168
784.380,1873.076
862.920,1866.368
949.620,1857.874
1044.480,1847.498
1149.030,1834.986
1263.780,1820.198
1390.260,1802.873
1529.490,1782.826
1681.980,1759.966
1850.280,1733.921
2035.410,1704.575
2238.900,1671.770
2463.300,1635.229
2709.630,1594.977
2980.440,1550.857
3278.280,1502.785
3606.210,1450.686
3966.780,1394.668
4363.560,1334.797
4800.120,1271.268
5280.030,1204.411
5807.880,1134.561


==> figs/curves/ERRvsLAT_Expon_n_500_deltap_0.000001_ring_p_0.7000.csv <==
3.100,1727.460
3.410,1749.392
4.030,1778.967
4.340,1788.742
4.650,1796.173
5.270,1805.994
5.890,1811.355
6.510,1814.005
7.130,1815.007
7.750,1815.012
8.680,1813.989
9.300,1812.948
10.540,1810.547
11.470,1808.698
12.710,1806.341
13.950,1804.179
15.190,1802.230
16.740,1800.080
18.600,1797.872
20.460,1796.009
22.320,1794.433
24.800,1792.693
27.280,1791.283
30.070,1790.001
32.860,1788.968
36.270,1787.959
39.990,1787.089
44.020,1786.339
48.360,1785.679
53.010,1785.078
58.590,1784.434
64.170,1783.821
70.680,1783.093
77.810,1782.238
85.560,1781.206
94.240,1779.896
103.540,1778.297
114.080,1776.235
125.550,1773.695
137.950,1770.615
151.900,1766.763
167.090,1762.139
183.830,1756.575
202.120,1749.994
222.270,1742.209
244.590,1733.016
269.080,1722.337
296.050,1709.971
325.810,1695.711
358.360,1679.510
394.010,1661.187
433.690,1640.240
476.780,1617.001
524.520,1590.839
577.220,1561.641
634.880,1529.514
698.430,1494.092
768.180,1455.407
845.060,1413.212
929.690,1367.510
1022.380,1318.550
1124.680,1266.020
1237.210,1210.220
1360.900,1151.399
1497.300,1089.653
1647.030,1025.641
1811.640,959.735
1992.680,892.463
2192.010,824.390
2411.180,756.316
2652.360,688.950
2917.720,623.097
3209.430,559.606
3530.280,499.197
3883.370,442.529
4271.800,390.210
4698.980,342.698
5168.940,300.250
5685.710,262.980


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_randring_p_0.0001.csv <==
2.599,961.059
2.859,936.632
3.379,894.303
3.639,875.762
3.899,858.650
4.418,828.003
4.938,801.237
5.458,777.555
5.978,756.378
6.498,737.272
7.277,711.784
7.797,696.546
8.837,669.453
9.617,651.559
10.656,630.284
11.696,611.422
12.736,594.528
14.035,575.674
15.595,555.740
17.154,538.164
18.713,522.496
20.793,504.004
22.872,487.726
25.211,471.532
27.550,457.158
30.409,441.585
33.528,426.617
36.907,412.311
40.546,398.693
44.444,385.764
49.123,372.077
53.801,359.998
59.259,347.539
65.237,335.518
71.735,323.999
79.012,312.632
86.809,301.899
95.646,291.184
105.263,280.927
115.659,271.158
127.355,261.481
140.091,252.212
154.126,243.224
169.460,234.582
186.354,226.203
205.068,218.042
225.601,210.170
248.213,202.552
273.164,195.167
300.454,188.071
330.344,181.240
363.612,174.562
399.739,168.193
439.765,161.995
483.950,155.990
532.293,150.224
585.574,144.646
644.053,139.274
708.511,134.078
779.466,129.061
857.178,124.240
942.948,119.574


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_randring_p_0.5000.csv <==
0.361,1100.896
0.398,1080.609
0.470,1043.365
0.506,1026.376
0.542,1010.384
0.614,981.071
0.687,954.819
0.759,931.124
0.831,909.584
0.903,889.877
1.012,863.204
1.084,847.055
1.229,817.987
1.337,798.548
1.482,775.198
1.626,754.288
1.771,735.400
1.951,714.150
2.168,691.490
2.385,671.354
2.602,653.284
2.891,631.815
3.180,612.795
3.505,593.763
3.831,576.780
4.228,558.289
4.662,540.428
5.131,523.278
5.637,506.882
6.179,491.254
6.830,474.646
7.480,459.936
8.239,444.710
9.070,429.971
9.974,415.802
10.986,401.779
12.070,388.500
13.298,375.207
14.635,362.449
16.081,350.266
17.707,338.171
19.478,326.559
21.429,315.274
23.561,304.401
25.910,293.837
28.512,283.528
31.367,273.566
34.511,263.907
37.980,254.528
41.774,245.500
45.930,236.795
50.556,228.273
55.579,220.132
61.144,212.198
67.287,204.501
74.009,197.099
81.417,189.930
89.548,183.015
98.509,176.320
108.375,169.847
119.180,163.620
131.105,157.585
144.223,151.757
158.641,146.134
174.542,140.693
191.996,135.453
211.185,130.399
232.289,125.522
255.525,120.812
281.074,116.270
309.188,111.888
340.122,107.661
374.126,103.588
411.528,99.661
452.688,95.874
497.968,92.222
547.765,88.704
602.548,85.313
662.789,82.047
729.100,78.898
801.989,75.866
882.213,72.944
970.423,70.131


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_randring_p_0.7000.csv <==
0.142,1167.439
0.156,1162.069
0.184,1143.978
0.198,1133.009
0.213,1121.483
0.241,1097.965
0.269,1074.937
0.298,1053.020
0.326,1032.413
0.354,1013.126
0.397,986.508
0.425,970.157
0.482,940.351
0.524,920.180
0.581,895.725
0.638,873.629
0.694,853.521
0.765,830.847
0.850,806.358
0.935,784.454
1.020,764.688
1.134,741.078
1.247,720.049
1.375,698.907
1.502,679.960
1.658,659.244
1.828,639.154
2.013,619.791
2.211,601.215
2.424,583.451
2.679,564.513
2.934,547.688
3.231,530.225
3.557,513.274
3.912,496.937
4.309,480.727
4.734,465.341
5.216,449.905
5.740,435.057
6.307,420.851
6.945,406.717
7.639,393.122
8.404,379.887
9.241,367.111
10.162,354.679
11.182,342.526
12.302,330.765
13.535,319.344
14.896,308.237
16.384,297.531
18.014,287.195
19.828,277.061
21.798,267.369
23.980,257.912
26.390,248.726
29.026,239.882
31.931,231.306
35.120,223.026
38.635,215.000
42.504,207.233
46.742,199.753
51.419,192.497
56.563,185.483
62.218,178.710
68.454,172.151
75.300,165.827
82.826,159.723
91.102,153.828
100.215,148.131
110.236,142.632
121.262,137.323
133.394,132.198
146.730,127.256
161.399,122.487
177.542,117.885
195.300,113.446
214.831,109.165
236.316,105.036
259.942,101.057
285.949,97.218
314.536,93.520
345.999,89.954
380.595,86.518
418.649,83.208
460.515,80.017
506.577,76.943
557.230,73.983
612.957,71.131
674.254,68.384
741.674,65.739
815.854,63.192
897.433,60.740
987.174,58.379


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_ring_p_0.0001.csv <==
2.599,1082.124
2.859,1060.857
3.379,1024.033
3.639,1007.922
3.899,993.066
4.418,966.499
4.938,943.344
5.458,922.902
5.978,904.663
6.498,888.243
7.277,866.399
7.797,853.375
8.837,830.291
9.617,815.099
10.656,797.100
11.696,781.203
12.736,767.017
14.035,751.250
15.595,734.657
17.154,720.099
18.713,707.181
20.793,692.014
22.872,678.739
25.211,665.608
27.550,654.020
30.409,641.541
33.528,629.627
36.907,618.318
40.546,607.628
44.444,597.551
49.123,586.964
53.801,577.695
59.259,568.211
65.237,559.138
71.735,550.519
79.012,542.091
86.809,534.207
95.646,526.410
105.263,519.019
115.659,512.049
127.355,505.213
140.091,498.731
154.126,492.510
169.460,486.587
186.354,480.901
205.068,475.415
225.601,470.173
248.213,465.142
273.164,460.304
300.454,455.686
330.344,451.265
363.612,446.959
399.739,442.860
439.765,438.869
483.950,434.990
532.293,431.241
585.574,427.577
644.053,423.995
708.511,420.463
779.466,416.967
857.178,413.504
942.948,410.026


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_ring_p_0.5000.csv <==
0.361,1133.005
0.398,1110.991
0.470,1070.332
0.506,1051.725
0.542,1034.196
0.614,1002.073
0.687,973.366
0.759,947.550
0.831,924.186
0.903,902.916
1.012,874.310
1.084,857.100
1.229,826.336
1.337,805.915
1.482,781.539
1.626,759.841
1.771,740.335
1.951,718.485
2.168,695.277
2.385,674.721
2.602,656.319
2.891,634.501
3.180,615.206
3.505,595.927
3.831,578.743
4.228,560.053
4.662,542.016
5.131,524.712
5.637,508.180
6.179,492.433
6.830,475.708
7.480,460.901
8.239,445.584
9.070,430.762
9.974,416.520
10.986,402.429
12.070,389.090
13.298,375.741
14.635,362.933
16.081,350.707
17.707,338.570
19.478,326.921
21.429,315.603
23.561,304.700
25.910,294.109
28.512,283.774
31.367,273.790
34.511,264.110
37.980,254.712
41.774,245.667
45.930,236.948
50.556,228.411
55.579,220.258
61.144,212.313
67.287,204.605
74.009,197.194
81.417,190.016
89.548,183.093
98.509,176.391
108.375,169.911
119.180,163.678
131.105,157.638
144.223,151.805
158.641,146.178
174.542,140.733
191.996,135.489
211.185,130.432
232.289,125.552
255.525,120.839
281.074,116.295
309.188,111.911
340.122,107.682
374.126,103.607
411.528,99.678
452.688,95.889
497.968,92.236
547.765,88.717
602.548,85.325
662.789,82.057
729.100,78.907
801.989,75.875
882.213,72.952
970.423,70.138


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_10_deltap_0.000001_ring_p_0.7000.csv <==
0.142,1181.181
0.156,1175.355
0.184,1156.142
0.198,1144.566
0.213,1132.431
0.241,1107.736
0.269,1083.633
0.298,1060.765
0.326,1039.332
0.354,1019.335
0.397,991.841
0.425,975.011
0.482,944.442
0.524,923.829
0.581,898.911
0.638,876.455
0.694,856.062
0.765,833.112
0.850,808.357
0.935,786.244
1.020,766.310
1.134,742.521
1.247,721.349
1.375,700.077
1.502,681.024
1.658,660.202
1.828,640.018
2.013,620.572
2.211,601.922
2.424,584.095
2.679,565.093
2.934,548.216
3.231,530.703
3.557,513.708
3.912,497.330
4.309,481.084
4.734,465.665
5.216,450.198
5.740,435.323
6.307,421.092
6.945,406.936
7.639,393.321
8.404,380.067
9.241,367.276
10.162,354.829
11.182,342.662
12.302,330.888
13.535,319.456
14.896,308.338
16.384,297.623
18.014,287.279
19.828,277.137
21.798,267.439
23.980,257.975
26.390,248.783
29.026,239.934
31.931,231.354
35.120,223.069
38.635,215.039
42.504,207.268
46.742,199.785
51.419,192.526
56.563,185.510
62.218,178.735
68.454,172.173
75.300,165.847
82.826,159.741
91.102,153.845
100.215,148.146
110.236,142.646
121.262,137.336
133.394,132.209
146.730,127.266
161.399,122.497
177.542,117.894
195.300,113.453
214.831,109.172
236.316,105.043
259.942,101.063
285.949,97.223
314.536,93.525
345.999,89.958
380.595,86.522
418.649,83.211
460.515,80.021
506.577,76.946
557.230,73.985
612.957,71.133
674.254,68.386
741.674,65.741
815.854,63.194
897.433,60.741
987.174,58.380


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_randring_p_0.0001.csv <==
2.599,936.657
2.859,914.524
3.379,875.786
3.639,858.674
3.899,842.804
4.418,814.214
4.938,789.073
5.458,766.706
5.978,746.611
6.498,728.410
7.277,704.029
7.797,689.401
8.837,663.302
9.617,646.005
10.656,625.382
11.696,607.048
12.736,590.590
14.035,3098.012
15.595,2837.998
17.154,2620.776
18.713,2436.371
20.793,2229.619
22.872,2057.114
25.211,1894.090
27.550,1756.368
30.409,1614.396
33.528,1484.859
36.907,1367.235
40.546,1260.742
44.444,1164.475
49.123,1067.579
53.801,986.258
59.259,906.404
65.237,833.156
71.735,766.387
79.012,703.718
86.809,647.417
95.646,593.943
105.263,545.263
115.659,501.139
127.355,459.559
140.091,421.699
154.126,386.822
169.460,355.010
186.354,325.816
205.068,298.999
225.601,274.728
248.213,252.808
273.164,233.117
300.454,215.708
330.344,200.393
363.612,186.800
399.739,175.080
439.765,164.780
483.950,155.752
532.293,147.852
585.574,140.807
644.053,134.461
708.511,128.630
779.466,123.204
857.178,118.120
942.948,113.286
1037.295,108.688
1140.998,104.314
1255.358,100.143
1380.894,96.189
1518.905,92.437
1670.692,88.877
1837.813,85.496
2021.568,82.285
2223.777,79.232
2446.259,76.325
2690.832,73.555
2959.838,70.911
3255.874,68.382
3581.539,65.958
3939.693,63.631
4333.714,61.394
4766.981,59.239
5243.913,57.158
5768.149,55.147


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_randring_p_0.5000.csv <==
0.361,1100.896
0.398,1080.609
0.470,1043.365
0.506,1026.376
0.542,1010.384
0.614,981.071
0.687,954.819
0.759,931.124
0.831,909.584
0.903,889.877
1.012,863.204
1.084,847.055
1.229,817.987
1.337,798.548
1.482,775.198
1.626,754.288
1.771,735.400
1.951,714.150
2.168,691.490
2.385,671.354
2.602,653.284
2.891,631.815
3.180,612.795
3.505,593.763
3.831,576.780
4.228,558.289
4.662,540.428
5.131,523.278
5.637,506.882
6.179,491.254
6.830,474.646
7.480,459.936
8.239,444.710
9.070,429.971
9.974,415.802
10.986,401.779
12.070,388.500
13.298,375.207
14.635,362.449
16.081,350.266
17.707,338.171
19.478,326.559
21.429,315.274
23.561,304.401
25.910,293.837
28.512,283.528
31.367,273.566
34.511,263.907
37.980,254.528
41.774,245.500
45.930,236.795
50.556,228.273
55.579,220.132
61.144,212.198
67.287,204.501
74.009,197.099
81.417,189.930
89.548,183.015
98.509,176.320
108.375,169.847
119.180,163.620
131.105,157.585
144.223,151.757
158.641,146.134
174.542,140.693
191.996,135.453
211.185,130.399
232.289,125.522
255.525,120.812
281.074,116.270
309.188,111.888
340.122,107.661
374.126,103.588
411.528,99.661
452.688,95.874
497.968,92.222
547.765,88.704
602.548,85.313
662.789,82.047
729.100,78.898
801.989,75.866
882.213,72.944
970.423,70.131
1067.451,67.422
1174.200,64.812
1291.645,62.299
1420.799,59.880
1562.889,57.551
1719.182,55.310
1891.086,53.152
2080.227,51.075
2288.232,49.077
2517.051,47.154
2768.781,45.303
3045.627,43.523
3350.226,41.810
3685.216,40.163
4053.741,38.578
4459.126,37.053
4905.057,35.588
5395.544,34.178
5935.106,32.822


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_randring_p_0.7000.csv <==
0.142,1167.439
0.156,1162.069
0.184,1143.978
0.198,1133.009
0.213,1121.483
0.241,1097.965
0.269,1074.937
0.298,1053.020
0.326,1032.413
0.354,1013.126
0.397,986.508
0.425,970.157
0.482,940.351
0.524,920.180
0.581,895.725
0.638,873.629
0.694,853.521
0.765,830.847
0.850,806.358
0.935,784.454
1.020,764.688
1.134,741.078
1.247,720.049
1.375,698.907
1.502,679.960
1.658,659.244
1.828,639.154
2.013,619.791
2.211,601.215
2.424,583.451
2.679,564.513
2.934,547.688
3.231,530.225
3.557,513.274
3.912,496.937
4.309,480.727
4.734,465.341
5.216,449.905
5.740,435.057
6.307,420.851
6.945,406.717
7.639,393.122
8.404,379.887
9.241,367.111
10.162,354.679
11.182,342.526
12.302,330.765
13.535,319.344
14.896,308.237
16.384,297.531
18.014,287.195
19.828,277.061
21.798,267.369
23.980,257.912
26.390,248.726
29.026,239.882
31.931,231.306
35.120,223.026
38.635,215.000
42.504,207.233
46.742,199.753
51.419,192.497
56.563,185.483
62.218,178.710
68.454,172.151
75.300,165.827
82.826,159.723
91.102,153.828
100.215,148.131
110.236,142.632
121.262,137.323
133.394,132.198
146.730,127.256
161.399,122.487
177.542,117.885
195.300,113.446
214.831,109.165
236.316,105.036
259.942,101.057
285.949,97.218
314.536,93.520
345.999,89.954
380.595,86.518
418.649,83.208
460.515,80.017
506.577,76.943
557.230,73.983
612.957,71.131
674.254,68.384
741.674,65.739
815.854,63.192
897.433,60.740
987.174,58.379
1085.902,56.106
1194.479,53.919
1313.941,51.813
1445.323,49.787
1589.856,47.837
1748.846,45.960
1923.738,44.155
2116.105,42.418
2327.718,40.748
2560.491,39.141
2816.550,37.595
3098.205,36.108
3408.021,34.678
3748.819,33.304
4123.703,31.982
4536.073,30.711
4989.686,29.488
5488.651,28.314


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_ring_p_0.0001.csv <==
2.599,22889.347
2.859,21801.342
3.379,20020.217
3.639,19278.844
3.899,18614.300
4.418,17469.215
4.938,16513.893
5.458,15701.587
5.978,15000.154
6.498,14386.680
7.277,13595.768
7.797,13137.347
8.837,12347.862
9.617,11843.731
10.656,11261.596
11.696,10760.586
12.736,10323.512
14.035,9848.349
15.595,9359.932
17.154,8940.822
18.713,8576.032
20.793,8155.863
22.872,7795.011
25.211,7444.158
27.550,7139.305
30.409,6815.821
33.528,6511.369
36.907,6226.131
40.546,5959.657
44.444,5711.112
49.123,5452.557
53.801,5228.165
59.259,5000.311
65.237,4783.833
71.735,4579.375
79.012,4380.394
86.809,4194.941
95.646,4012.080
105.263,3839.091
115.659,3676.151
127.355,3516.509
140.091,3365.323
154.126,3220.542
169.460,3083.429
186.354,2953.082
205.068,2829.490
225.601,2714.662
248.213,2609.067
273.164,2513.554
300.454,2429.807
330.344,2358.187
363.612,2298.056
399.739,2250.785
439.765,2214.765
483.950,2189.323
532.293,2173.272
585.574,2164.822
644.053,2162.317
708.511,2164.149
779.466,2168.977
857.178,2175.757
942.948,2183.900
1037.295,2193.082
1140.998,2203.244


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_ring_p_0.5000.csv <==
0.361,1821.538
0.398,1822.601
0.470,1821.987
0.506,1821.083
0.542,1820.028
0.614,1817.788
0.687,1815.613
0.759,1813.612
0.831,1811.817
0.903,1810.225
1.012,1808.196
1.084,1807.060
1.229,1805.234
1.337,1804.200
1.482,1803.189
1.626,1802.524
1.771,1802.140
1.951,1801.978
2.168,1802.148
2.385,1802.622
2.602,1803.325
2.891,1804.525
3.180,1805.941
3.505,1807.708
3.831,1809.596
4.228,1812.001
4.662,1814.683
5.131,1817.603
5.637,1820.719
6.179,1823.988
6.830,1827.786
7.480,1831.427
8.239,1835.466
9.070,1839.627
9.974,1843.846
10.986,1848.212
12.070,1852.495
13.298,1856.892
14.635,1861.173
16.081,1865.266
17.707,1869.274
19.478,1872.998
21.429,1876.417
23.561,1879.430
25.910,1881.982
28.512,1883.990
31.367,1885.333
34.511,1885.913
37.980,1885.611
41.774,1884.311
45.930,1881.894
50.556,1878.168
55.579,1873.076
61.144,1866.368
67.287,1857.874
74.009,1847.498
81.417,1834.986
89.548,1820.198
98.509,1802.873
108.375,1782.826
119.180,1759.966
131.105,1733.921
144.223,1704.575
158.641,1671.770
174.542,1635.229
191.996,1594.977
211.185,1550.857
232.289,1502.785
255.525,1450.686
281.074,1394.668
309.188,1334.797
340.122,1271.268
374.126,1204.411
411.528,1134.561
452.688,1062.151
497.968,987.776
547.765,912.124
602.548,835.927
662.789,760.049
729.100,685.293
801.989,612.673
882.213,542.984
970.423,477.139
1067.451,415.859
1174.200,359.748
1291.645,309.256
1420.799,264.653
1562.889,225.958
1719.182,193.011
1891.086,165.455
2080.227,142.770
2288.232,124.351
2517.051,109.520
2768.781,97.611
3045.627,88.006
3350.226,80.160
3685.216,73.634
4053.741,68.086
4459.126,63.265
4905.057,58.997
5395.544,55.163
5935.106,51.682


==> figs/curves/ERRvsLAT_Gamma_0.25_1_n_500_deltap_0.000001_ring_p_0.7000.csv <==
0.142,1743.373
0.156,1765.919
0.184,1794.000
0.198,1802.381
0.213,1808.284
0.241,1815.116
0.269,1817.941
0.298,1818.628
0.326,1818.188
0.354,1817.170
0.397,1815.171
0.425,1813.732
0.482,1810.885
0.524,1808.873
0.581,1806.411
0.638,1804.203
0.694,1802.234
0.765,1800.080
0.850,1797.872
0.935,1796.009
1.020,1794.433
1.134,1792.693
1.247,1791.283
1.375,1790.001
1.502,1788.968
1.658,1787.959
1.828,1787.089
2.013,1786.339
2.211,1785.679
2.424,1785.078
2.679,1784.434
2.934,1783.821
3.231,1783.093
3.557,1782.238
3.912,1781.206
4.309,1779.896
4.734,1778.297
5.216,1776.235
5.740,1773.695
6.307,1770.615
6.945,1766.763
7.639,1762.139
8.404,1756.575
9.241,1749.994
10.162,1742.209
11.182,1733.016
12.302,1722.337
13.535,1709.971
14.896,1695.711
16.384,1679.510
18.014,1661.187
19.828,1640.240
21.798,1617.001
23.980,1590.839
26.390,1561.641
29.026,1529.514
31.931,1494.092
35.120,1455.407
38.635,1413.212
42.504,1367.510
46.742,1318.550
51.419,1266.020
56.563,1210.220
62.218,1151.399
68.454,1089.653
75.300,1025.641
82.826,959.735
91.102,892.463
100.215,824.390
110.236,756.316
121.262,688.950
133.394,623.097
146.730,559.606
161.399,499.197
177.542,442.529
195.300,390.210
214.831,342.698
236.316,300.250
259.942,262.980
285.949,230.762
314.536,203.381
345.999,180.395
380.595,161.320
418.649,145.577
460.515,132.587
506.577,121.802
557.230,112.743
612.957,104.999
674.254,98.256
741.674,92.277
815.854,86.890
897.433,81.980
987.174,77.464
1085.902,73.286
1194.479,69.405
1313.941,65.787
1445.323,62.408
1589.856,59.244
1748.846,56.277
1923.738,53.491
2116.105,50.870
2327.718,48.403
2560.491,46.076
2816.550,43.881
3098.205,41.807
3408.021,39.847
3748.819,37.992
4123.703,36.235
4536.073,34.571
4989.686,32.992
5488.651,31.494


==> figs/curves/ERRvsLAT_Pareto_3_2_n_10_deltap_0.000001_randring_p_0.0001.csv <==
10.078,961.059
11.086,936.632
13.102,894.303
14.110,875.762
15.118,858.650
17.133,828.003
19.149,801.237
21.165,777.555
23.180,756.378
25.196,737.272
28.220,711.784
30.235,696.546
34.267,669.453
37.290,651.559
41.322,630.284
45.353,611.422
49.384,594.528
54.424,575.674
60.471,555.740
66.518,538.164
72.565,522.496
80.628,504.004
88.690,487.726
97.761,471.532
106.832,457.158
117.918,441.585
130.012,426.617
143.114,412.311
157.224,398.693
172.342,385.764
190.483,372.077
208.624,359.998
229.789,347.539
252.969,335.518
278.165,323.999
306.385,312.632
336.620,301.899
370.887,291.184
408.177,280.927
448.491,271.158
493.844,261.481
543.229,252.212
597.652,243.224
657.115,234.582
722.625,226.203
795.190,218.042
874.810,210.170
962.493,202.552


==> figs/curves/ERRvsLAT_Pareto_3_2_n_10_deltap_0.000001_randring_p_0.5000.csv <==
3.800,1100.896
4.180,1080.609
4.941,1043.365
5.321,1026.376
5.701,1010.384
6.461,981.071
7.221,954.819
7.981,931.124
8.741,909.584
9.501,889.877
10.641,863.204
11.401,847.055
12.921,817.987
14.061,798.548
15.582,775.198
17.102,754.288
18.622,735.400
20.522,714.150
22.802,691.490
25.083,671.354
27.363,653.284
30.403,631.815
33.443,612.795
36.864,593.763
40.284,576.780
44.465,558.289
49.025,540.428
53.966,523.278
59.286,506.882
64.987,491.254
71.827,474.646
78.668,459.936
86.649,444.710
95.390,429.971
104.891,415.802
115.532,401.779
126.933,388.500
139.855,375.207
153.916,362.449
169.118,350.266
186.219,338.171
204.841,326.559
225.363,315.274
247.786,304.401
272.488,293.837
299.851,283.528
329.874,273.566
362.938,263.907
399.421,254.528
439.326,245.500
483.030,236.795
531.675,228.273
584.501,220.132
643.027,212.198
707.634,204.501
778.321,197.099
856.229,189.930
941.738,183.015


==> figs/curves/ERRvsLAT_Pareto_3_2_n_10_deltap_0.000001_randring_p_0.7000.csv <==
2.216,1167.439
2.438,1162.069
2.881,1143.978
3.103,1133.009
3.324,1121.483
3.768,1097.965
4.211,1074.937
4.654,1053.020
5.097,1032.413
5.541,1013.126
6.206,986.508
6.649,970.157
7.535,940.351
8.200,920.180
9.087,895.725
9.973,873.629
10.860,853.521
11.968,830.847
13.298,806.358
14.627,784.454
15.957,764.688
17.730,741.078
19.503,720.049
21.498,698.907
23.492,679.960
25.930,659.244
28.590,639.154
31.471,619.791
34.574,601.215
37.898,583.451
41.887,564.513
45.877,547.688
50.531,530.225
55.628,513.274
61.169,496.937
67.374,480.727
74.023,465.341
81.559,449.905
89.759,435.057
98.624,420.851
108.597,406.717
119.457,393.122
131.425,379.887
144.500,367.111
158.906,354.679
174.863,342.526
192.372,330.765
211.653,319.344
232.929,308.237
256.200,297.531
281.687,287.195
310.055,277.061
340.862,267.369
374.992,257.912
412.669,248.726
453.891,239.882
499.324,231.306
549.190,223.026
604.154,215.000
664.658,207.233
730.924,199.753
804.061,192.497
884.511,185.483
972.940,178.710


==> figs/curves/ERRvsLAT_Pareto_3_2_n_10_deltap_0.000001_ring_p_0.0001.csv <==
10.078,1082.124
11.086,1060.857
13.102,1024.033
14.110,1007.922
15.118,993.066
17.133,966.499
19.149,943.344
21.165,922.902
23.180,904.663
25.196,888.243
28.220,866.399
30.235,853.375
34.267,830.291
37.290,815.099
41.322,797.100
45.353,781.203
49.384,767.017
54.424,751.250
60.471,734.657
66.518,720.099
72.565,707.181
80.628,692.014
88.690,678.739
97.761,665.608
106.832,654.020
117.918,641.541
130.012,629.627
143.114,618.318
157.224,607.628
172.342,597.551
190.483,586.964
208.624,577.695
229.789,568.211
252.969,559.138
278.165,550.519
306.385,542.091
336.620,534.207
370.887,526.410
408.177,519.019
448.491,512.049
493.844,505.213
543.229,498.731
597.652,492.510
657.115,486.587
722.625,480.901
795.190,475.415
874.810,470.173
962.493,465.142


==> figs/curves/ERRvsLAT_Pareto_3_2_n_10_deltap_0.000001_ring_p_0.5000.csv <==
3.800,1133.005
4.180,1110.991
4.941,1070.332
5.321,1051.725
5.701,1034.196
6.461,1002.073
7.221,973.366
7.981,947.550
8.741,924.186
9.501,902.916
10.641,874.310
11.401,857.100
12.921,826.336
14.061,805.915
15.582,781.539
17.102,759.841
18.622,740.335
20.522,718.485
22.802,695.277
25.083,674.721
27.363,656.319
30.403,634.501
33.443,615.206
36.864,595.927
40.284,578.743
44.465,560.053
49.025,542.016
53.966,524.712
59.286,508.180
64.987,492.433
71.827,475.708
78.668,460.901
86.649,445.584
95.390,430.762
104.891,416.520
115.532,402.429
126.933,389.090
139.855,375.741
153.916,362.933
169.118,350.707
186.219,338.570
204.841,326.921
225.363,315.603
247.786,304.700
272.488,294.109
299.851,283.774
329.874,273.790
362.938,264.110
399.421,254.712
439.326,245.667
483.030,236.948
531.675,228.411
584.501,220.258
643.027,212.313
707.634,204.605
778.321,197.194
856.229,190.016
941.738,183.093


==> figs/curves/ERRvsLAT_Pareto_3_2_n_10_deltap_0.000001_ring_p_0.7000.csv <==
2.216,1181.181
2.438,1175.355
2.881,1156.142
3.103,1144.566
3.324,1132.431
3.768,1107.736
4.211,1083.633
4.654,1060.765
5.097,1039.332
5.541,1019.335
6.206,991.841
6.649,975.011
7.535,944.442
8.200,923.829
9.087,898.911
9.973,876.455
10.860,856.062
11.968,833.112
13.298,808.357
14.627,786.244
15.957,766.310
17.730,742.521
19.503,721.349
21.498,700.077
23.492,681.024
25.930,660.202
28.590,640.018
31.471,620.572
34.574,601.922
37.898,584.095
41.887,565.093
45.877,548.216
50.531,530.703
55.628,513.708
61.169,497.330
67.374,481.084
74.023,465.665
81.559,450.198
89.759,435.323
98.624,421.092
108.597,406.936
119.457,393.321
131.425,380.067
144.500,367.276
158.906,354.829
174.863,342.662
192.372,330.888
211.653,319.456
232.929,308.338
256.200,297.623
281.687,287.279
310.055,277.137
340.862,267.439
374.992,257.975
412.669,248.783
453.891,239.934
499.324,231.354
549.190,223.069
604.154,215.039
664.658,207.268
730.924,199.785
804.061,192.526
884.511,185.510
972.940,178.735


==> figs/curves/ERRvsLAT_Pareto_3_2_n_500_deltap_0.000001_randring_p_0.0001.csv <==
10.078,936.657
11.086,914.524
13.102,875.786
14.110,858.674
15.118,842.804
17.133,814.214
19.149,789.073
21.165,766.706
23.180,746.611
25.196,728.410
28.220,704.029
30.235,689.401
34.267,663.302
37.290,646.005
41.322,625.382
45.353,607.048
49.384,590.590
54.424,3098.012
60.471,2837.998
66.518,2620.776
72.565,2436.371
80.628,2229.619
88.690,2057.114
97.761,1894.090
106.832,1756.368
117.918,1614.396
130.012,1484.859
143.114,1367.235
157.224,1260.742
172.342,1164.475
190.483,1067.579
208.624,986.258
229.789,906.404
252.969,833.156
278.165,766.387
306.385,703.718
336.620,647.417
370.887,593.943
408.177,545.263
448.491,501.139
493.844,459.559
543.229,421.699
597.652,386.822
657.115,355.010
722.625,325.816
795.190,298.999
874.810,274.728
962.493,252.808
1059.246,233.117
1165.069,215.708
1280.972,200.393
1409.976,186.800
1550.066,175.080
1705.275,164.780
1876.608,155.752
2064.068,147.852
2270.676,140.807
2497.441,134.461
2747.387,128.630
3022.529,123.204
3323.875,118.120
3656.464,113.286
4022.312,108.688
4424.442,104.314
4867.894,100.143
5354.683,96.189
5889.849,92.437


==> figs/curves/ERRvsLAT_Pareto_3_2_n_500_deltap_0.000001_randring_p_0.5000.csv <==
3.800,1100.896
4.180,1080.609
4.941,1043.365
5.321,1026.376
5.701,1010.384
6.461,981.071
7.221,954.819
7.981,931.124
8.741,909.584
9.501,889.877
10.641,863.204
11.401,847.055
12.921,817.987
14.061,798.548
15.582,775.198
17.102,754.288
18.622,735.400
20.522,714.150
22.802,691.490
25.083,671.354
27.363,653.284
30.403,631.815
33.443,612.795
36.864,593.763
40.284,576.780
44.465,558.289
49.025,540.428
53.966,523.278
59.286,506.882
64.987,491.254
71.827,474.646
78.668,459.936
86.649,444.710
95.390,429.971
104.891,415.802
115.532,401.779
126.933,388.500
139.855,375.207
153.916,362.449
169.118,350.266
186.219,338.171
204.841,326.559
225.363,315.274
247.786,304.401
272.488,293.837
299.851,283.528
329.874,273.566
362.938,263.907
399.421,254.528
439.326,245.500
483.030,236.795
531.675,228.273
584.501,220.132
643.027,212.198
707.634,204.501
778.321,197.099
856.229,189.930
941.738,183.015
1035.988,176.320
1139.738,169.847
1253.370,163.620
1378.783,157.585
1516.738,151.757
1668.373,146.134
1835.591,140.693
2019.150,135.453
2220.951,130.399
2442.894,125.522
2687.259,120.812
2955.947,116.270
3251.618,111.888
3576.932,107.661
3934.549,103.588
4327.890,99.661
4760.755,95.874
5236.944,92.222
5760.638,88.704


==> figs/curves/ERRvsLAT_Pareto_3_2_n_500_deltap_0.000001_randring_p_0.7000.csv <==
2.216,1167.439
2.438,1162.069
2.881,1143.978
3.103,1133.009
3.324,1121.483
3.768,1097.965
4.211,1074.937
4.654,1053.020
5.097,1032.413
5.541,1013.126
6.206,986.508
6.649,970.157
7.535,940.351
8.200,920.180
9.087,895.725
9.973,873.629
10.860,853.521
11.968,830.847
13.298,806.358
14.627,784.454
15.957,764.688
17.730,741.078
19.503,720.049
21.498,698.907
23.492,679.960
25.930,659.244
28.590,639.154
31.471,619.791
34.574,601.215
37.898,583.451
41.887,564.513
45.877,547.688
50.531,530.225
55.628,513.274
61.169,496.937
67.374,480.727
74.023,465.341
81.559,449.905
89.759,435.057
98.624,420.851
108.597,406.717
119.457,393.122
131.425,379.887
144.500,367.111
158.906,354.679
174.863,342.526
192.372,330.765
211.653,319.344
232.929,308.237
256.200,297.531
281.687,287.195
310.055,277.061
340.862,267.369
374.992,257.912
412.669,248.726
453.891,239.882
499.324,231.306
549.190,223.026
604.154,215.000
664.658,207.233
730.924,199.753
804.061,192.497
884.511,185.483
972.940,178.710
1070.456,172.151
1177.502,165.827
1295.185,159.723
1424.615,153.828
1567.121,148.131
1723.811,142.632
1896.236,137.323
2085.948,132.198
2294.499,127.256
2523.882,122.487
2776.315,117.885
3054.013,113.446
3359.414,109.165
3695.400,105.036
4064.851,101.057
4471.536,97.218
4918.557,93.520
5410.567,89.954
5951.558,86.518


==> figs/curves/ERRvsLAT_Pareto_3_2_n_500_deltap_0.000001_ring_p_0.0001.csv <==
10.078,22889.347
11.086,21801.342
13.102,20020.217
14.110,19278.844
15.118,18614.300
17.133,17469.215
19.149,16513.893
21.165,15701.587
23.180,15000.154
25.196,14386.680
28.220,13595.768
30.235,13137.347
34.267,12347.862
37.290,11843.731
41.322,11261.596
45.353,10760.586
49.384,10323.512
54.424,9848.349
60.471,9359.932
66.518,8940.822
72.565,8576.032
80.628,8155.863
88.690,7795.011
97.761,7444.158
106.832,7139.305
117.918,6815.821
130.012,6511.369
143.114,6226.131
157.224,5959.657
172.342,5711.112
190.483,5452.557
208.624,5228.165
229.789,5000.311
252.969,4783.833
278.165,4579.375
306.385,4380.394
336.620,4194.941
370.887,4012.080
408.177,3839.091
448.491,3676.151
493.844,3516.509
543.229,3365.323
597.652,3220.542
657.115,3083.429
722.625,2953.082
795.190,2829.490
874.810,2714.662
962.493,2609.067
1059.246,2513.554
1165.069,2429.807
1280.972,2358.187
1409.976,2298.056
1550.066,2250.785
1705.275,2214.765
1876.608,2189.323
2064.068,2173.272
2270.676,2164.822
2497.441,2162.317
2747.387,2164.149
3022.529,2168.977
3323.875,2175.757
3656.464,2183.900
4022.312,2193.082
4424.442,2203.244
4867.894,2214.511
5354.683,2226.975
5889.849,2240.778


==> figs/curves/ERRvsLAT_Pareto_3_2_n_500_deltap_0.000001_ring_p_0.5000.csv <==
3.800,1821.538
4.180,1822.601
4.941,1821.987
5.321,1821.083
5.701,1820.028
6.461,1817.788
7.221,1815.613
7.981,1813.612
8.741,1811.817
9.501,1810.225
10.641,1808.196
11.401,1807.060
12.921,1805.234
14.061,1804.200
15.582,1803.189
17.102,1802.524
18.622,1802.140
20.522,1801.978
22.802,1802.148
25.083,1802.622
27.363,1803.325
30.403,1804.525
33.443,1805.941
36.864,1807.708
40.284,1809.596
44.465,1812.001
49.025,1814.683
53.966,1817.603
59.286,1820.719
64.987,1823.988
71.827,1827.786
78.668,1831.427
86.649,1835.466
95.390,1839.627
104.891,1843.846
115.532,1848.212
126.933,1852.495
139.855,1856.892
153.916,1861.173
169.118,1865.266
186.219,1869.274
204.841,1872.998
225.363,1876.417
247.786,1879.430
272.488,1881.982
299.851,1883.990
329.874,1885.333
362.938,1885.913
399.421,1885.611
439.326,1884.311
483.030,1881.894
531.675,1878.168
584.501,1873.076
643.027,1866.368
707.634,1857.874
778.321,1847.498
856.229,1834.986
941.738,1820.198
1035.988,1802.873
1139.738,1782.826
1253.370,1759.966
1378.783,1733.921
1516.738,1704.575
1668.373,1671.770
1835.591,1635.229
2019.150,1594.977
2220.951,1550.857
2442.894,1502.785
2687.259,1450.686
2955.947,1394.668
3251.618,1334.797
3576.932,1271.268
3934.549,1204.411
4327.890,1134.561
4760.755,1062.151
5236.944,987.776
5760.638,912.124


==> figs/curves/ERRvsLAT_Pareto_3_2_n_500_deltap_0.000001_ring_p_0.7000.csv <==
2.216,1743.373
2.438,1765.919
2.881,1794.000
3.103,1802.381
3.324,1808.284
3.768,1815.116
4.211,1817.941
4.654,1818.628
5.097,1818.188
5.541,1817.170
6.206,1815.171
6.649,1813.732
7.535,1810.885
8.200,1808.873
9.087,1806.411
9.973,1804.203
10.860,1802.234
11.968,1800.080
13.298,1797.872
14.627,1796.009
15.957,1794.433
17.730,1792.693
19.503,1791.283
21.498,1790.001
23.492,1788.968
25.930,1787.959
28.590,1787.089
31.471,1786.339
34.574,1785.679
37.898,1785.078
41.887,1784.434
45.877,1783.821
50.531,1783.093
55.628,1782.238
61.169,1781.206
67.374,1779.896
74.023,1778.297
81.559,1776.235
89.759,1773.695
98.624,1770.615
108.597,1766.763
119.457,1762.139
131.425,1756.575
144.500,1749.994
158.906,1742.209
174.863,1733.016
192.372,1722.337
211.653,1709.971
232.929,1695.711
256.200,1679.510
281.687,1661.187
310.055,1640.240
340.862,1617.001
374.992,1590.839
412.669,1561.641
453.891,1529.514
499.324,1494.092
549.190,1455.407
604.154,1413.212
664.658,1367.510
730.924,1318.550
804.061,1266.020
884.511,1210.220
972.940,1151.399
1070.456,1089.653
1177.502,1025.641
1295.185,959.735
1424.615,892.463
1567.121,824.390
1723.811,756.316
1896.236,688.950
2085.948,623.097
2294.499,559.606
2523.882,499.197
2776.315,442.529
3054.013,390.210
3359.414,342.698
3695.400,300.250
4064.851,262.980
4471.536,230.762
4918.557,203.381
5410.567,180.395
5951.558,161.320

